Economic Analyses of Security Investments on Cryptocurrency Exchanges

Cryptocurrency exchanges are frequently targeted and compromised by cyber-attacks, which may lead to significant losses for the depositors and closure of the affected exchanges. These risks threaten the viability of the entire public blockchain ecosystem since exchanges serve as major gateways for participation in public blockchain technologies. In this paper, we develop an economic model to capture the short-term incentives of cryptocurrency exchanges with respect to making security investments and establishing transaction fees. Using the model, we derive conclusions regarding an exchange's optimal economic decisions, and illustrate key features of these conclusions using graphs based on real-world data. Our security investment model exhibits horizontal scaling properties with respect to reducing exposure to losses, and may be of special interest to exchanges operating in markets with high price volatility.

==> fee_security_utility.csv <==
t, s, U, V
0.03, 0.06, 157.999324547, 38930.3072013
0.03, 0.63884057971, 219.235172274, 54155.3805225
0.03, 1.21768115942, 253.306425449, 62689.7634086
0.03, 1.79652173913, 272.150622177, 67473.693818
0.03, 2.37536231884, 282.459324383, 70155.3159654
0.03, 2.95420289855, 287.983473054, 71658.4936303
0.03, 3.53304347826, 290.825650286, 72501.0967145
0.03, 4.11188405797, 292.164454059, 72973.4161043
0.03, 4.69072463768, 292.660544995, 73238.1737467
0.03, 5.26956521739, 292.684255019, 73386.5830873
0.03, 5.8484057971, 292.443172916, 73469.7736316
0.03, 6.42724637681, 292.053662141, 73516.4059165
0.03, 7.00608695652, 291.580949986, 73542.5455459
0.03, 7.58492753623, 291.061599471, 73557.1980603
0.03, 8.16376811594, 290.516105923, 73565.4114965
0.03, 8.74260869565, 289.955957952, 73570.0155209
0.03, 9.32144927536, 289.387595474, 73572.5962971
0.03, 9.90028985507, 288.814628373, 73574.0429458
0.03, 10.4791304348, 288.239080159, 73574.8538617
0.03, 11.0579710145, 287.662085108, 73575.3084189
0.03, 11.6368115942, 287.084279036, 73575.56322
0.03, 12.2156521739, 286.506018347, 73575.7060482
0.03, 12.7944927536, 285.927502824, 73575.7861103
0.03, 13.3733333333, 285.348844454, 73575.8309889
0.03, 13.952173913, 284.770106012, 73575.8561455
0.03, 14.5310144928, 284.191322685, 73575.870247
0.03, 15.1098550725, 283.612514198, 73575.8781515
0.03, 15.6886956522, 283.033691608, 73575.8825824
0.03, 16.2675362319, 282.454861112, 73575.8850661
0.03, 16.8463768116, 281.876026185, 73575.8864584
0.03, 17.4252173913, 281.297188774, 73575.8872388
0.03, 18.004057971, 280.718349971, 73575.8876763
0.03, 18.5828985507, 280.139510387, 73575.8879215
0.03, 19.1617391304, 279.560670365, 73575.888059
0.03, 19.7405797101, 278.981830098, 73575.888136
0.03, 20.3194202899, 278.402989694, 73575.8881792
0.03, 20.8982608696, 277.824149212, 73575.8882034
0.03, 21.4771014493, 277.245308688, 73575.888217
0.03, 22.055942029, 276.666468139, 73575.8882246
0.03, 22.6347826087, 276.087627576, 73575.8882288
0.03, 23.2136231884, 275.508787006, 73575.8882312
0.03, 23.7924637681, 274.929946432, 73575.8882326
0.03, 24.3713043478, 274.351105855, 73575.8882333
0.03, 24.9501449275, 273.772265277, 73575.8882338
0.03, 25.5289855072, 273.193424699, 73575.888234
0.03, 26.107826087, 272.61458412, 73575.8882341
0.03, 26.6866666667, 272.03574354, 73575.8882342
0.03, 27.2655072464, 271.456902961, 73575.8882342
0.03, 27.8443478261, 270.878062381, 73575.8882343
0.03, 28.4231884058, 270.299221801, 73575.8882343
0.03, 29.0020289855, 269.720381222, 73575.8882343
0.03, 29.5808695652, 269.141540642, 73575.8882343
0.03, 30.1597101449, 268.562700062, 73575.8882343
0.03, 30.7385507246, 267.983859483, 73575.8882343
0.03, 31.3173913043, 267.405018903, 73575.8882343
0.03, 31.8962318841, 266.826178323, 73575.8882343
0.03, 32.4750724638, 266.247337743, 73575.8882343
0.03, 33.0539130435, 265.668497164, 73575.8882343
0.03, 33.6327536232, 265.089656584, 73575.8882343
0.03, 34.2115942029, 264.510816004, 73575.8882343
0.03, 34.7904347826, 263.931975425, 73575.8882343
0.03, 35.3692753623, 263.353134845, 73575.8882343
0.03, 35.948115942, 262.774294265, 73575.8882343
0.03, 36.5269565217, 262.195453685, 73575.8882343
0.03, 37.1057971014, 261.616613106, 73575.8882343
0.03, 37.6846376812, 261.037772526, 73575.8882343
0.03, 38.2634782609, 260.458931946, 73575.8882343
0.03, 38.8423188406, 259.880091367, 73575.8882343
0.03, 39.4211594203, 259.301250787, 73575.8882343
0.03, 40.0, 258.722410207, 73575.8882343
0.0296202531646, 0.06, 162.038810741, 38930.3072013
0.0296202531646, 0.63884057971, 224.854442393, 54155.3805225
0.0296202531646, 1.21768115942, 259.811240129, 62689.7634086
0.0296202531646, 1.79652173913, 279.151827003, 67473.693818
0.0296202531646, 2.37536231884, 289.738779662, 70155.3159654
0.0296202531646, 2.95420289855, 295.418901041, 71658.4936303
0.0296202531646, 3.53304347826, 298.348508447, 72501.0967145
0.0296202531646, 4.11188405797, 299.73632102, 72973.4161043
0.0296202531646, 4.69072463768, 300.259883736, 73238.1737467
0.0296202531646, 5.26956521739, 300.298993009, 73386.5830873
0.0296202531646, 5.8484057971, 300.066542922, 73469.7736316
0.0296202531646, 6.42724637681, 299.681870806, 73516.4059165
0.0296202531646, 7.00608695652, 299.211870951, 73542.5455459
0.0296202531646, 7.58492753623, 298.694040811, 73557.1980603
0.0296202531646, 8.16376811594, 298.149399505, 73565.4114965
0.0296202531646, 8.74260869565, 297.589729256, 73570.0155209
0.0296202531646, 9.32144927536, 297.021634565, 73572.5962971
0.0296202531646, 9.90028985507, 296.448817571, 73574.0429458
0.0296202531646, 10.4791304348, 295.8733535, 73574.8538617
0.0296202531646, 11.0579710145, 295.296405614, 73575.3084189
0.0296202531646, 11.6368115942, 294.718625981, 73575.56322
0.0296202531646, 12.2156521739, 294.140380112, 73575.7060482
0.0296202531646, 12.7944927536, 293.561872896, 73575.7861103
0.0296202531646, 13.3733333333, 292.983219183, 73575.8309889
0.0296202531646, 13.952173913, 292.404483351, 73575.8561455
0.0296202531646, 14.5310144928, 291.825701487, 73575.870247
0.0296202531646, 15.1098550725, 291.246893821, 73575.8781515
0.0296202531646, 15.6886956522, 290.668071691, 73575.8825824
0.0296202531646, 16.2675362319, 290.089241453, 73575.8850661
0.0296202531646, 16.8463768116, 289.51040667, 73575.8864584
0.0296202531646, 17.4252173913, 288.93156934, 73575.8872388
0.0296202531646, 18.004057971, 288.352730582, 73575.8876763
0.0296202531646, 18.5828985507, 287.773891023, 73575.8879215
0.0296202531646, 19.1617391304, 287.195051016, 73575.888059
0.0296202531646, 19.7405797101, 286.616210757, 73575.888136
0.0296202531646, 20.3194202899, 286.037370357, 73575.8881792
0.0296202531646, 20.8982608696, 285.458529878, 73575.8882034
0.0296202531646, 21.4771014493, 284.879689355, 73575.888217
0.0296202531646, 22.055942029, 284.300848807, 73575.8882246
0.0296202531646, 22.6347826087, 283.722008245, 73575.8882288
0.0296202531646, 23.2136231884, 283.143167675, 73575.8882312
0.0296202531646, 23.7924637681, 282.564327101, 73575.8882326
0.0296202531646, 24.3713043478, 281.985486524, 73575.8882333
0.0296202531646, 24.9501449275, 281.406645946, 73575.8882338
0.0296202531646, 25.5289855072, 280.827805368, 73575.888234
0.0296202531646, 26.107826087, 280.248964788, 73575.8882341
0.0296202531646, 26.6866666667, 279.670124209, 73575.8882342
0.0296202531646, 27.2655072464, 279.09128363, 73575.8882342
0.0296202531646, 27.8443478261, 278.51244305, 73575.8882343
0.0296202531646, 28.4231884058, 277.93360247, 73575.8882343
0.0296202531646, 29.0020289855, 277.354761891, 73575.8882343
0.0296202531646, 29.5808695652, 276.775921311, 73575.8882343
0.0296202531646, 30.1597101449, 276.197080731, 73575.8882343
0.0296202531646, 30.7385507246, 275.618240151, 73575.8882343
0.0296202531646, 31.3173913043, 275.039399572, 73575.8882343
0.0296202531646, 31.8962318841, 274.460558992, 73575.8882343
0.0296202531646, 32.4750724638, 273.881718412, 73575.8882343
0.0296202531646, 33.0539130435, 273.302877833, 73575.8882343
0.0296202531646, 33.6327536232, 272.724037253, 73575.8882343
0.0296202531646, 34.2115942029, 272.145196673, 73575.8882343
0.0296202531646, 34.7904347826, 271.566356093, 73575.8882343
0.0296202531646, 35.3692753623, 270.987515514, 73575.8882343
0.0296202531646, 35.948115942, 270.408674934, 73575.8882343
0.0296202531646, 36.5269565217, 269.829834354, 73575.8882343
0.0296202531646, 37.1057971014, 269.250993775, 73575.8882343
0.0296202531646, 37.6846376812, 268.672153195, 73575.8882343
0.0296202531646, 38.2634782609, 268.093312615, 73575.8882343
0.0296202531646, 38.8423188406, 267.514472036, 73575.8882343
0.0296202531646, 39.4211594203, 266.935631456, 73575.8882343
0.0296202531646, 40.0, 266.356790876, 73575.8882343
0.0292405063291, 0.06, 166.154208784, 38930.3072013
0.0292405063291, 0.63884057971, 230.579312373, 54155.3805225
0.0292405063291, 1.21768115942, 266.438296225, 62689.7634086
0.0292405063291, 1.79652173913, 286.284601631, 67473.693818
0.0292405063291, 2.37536231884, 297.155033752, 70155.3159654
0.0292405063291, 2.95420289855, 302.994058948, 71658.4936303
0.0292405063291, 3.53304347826, 306.012739555, 72501.0967145
0.0292405063291, 4.11188405797, 307.450481924, 72973.4161043
0.0292405063291, 4.69072463768, 308.002032682, 73238.1737467
0.0292405063291, 5.26956521739, 308.056830594, 73386.5830873
0.0292405063291, 5.8484057971, 307.83317474, 73469.7736316
0.0292405063291, 6.42724637681, 307.453432213, 73516.4059165
0.0292405063291, 7.00608695652, 306.986195629, 73542.5455459
0.0292405063291, 7.58492753623, 306.469914434, 73557.1980603
0.0292405063291, 8.16376811594, 305.926141387, 73565.4114965
0.0292405063291, 8.74260869565, 305.366957838, 73570.0155209
0.0292405063291, 9.32144927536, 304.799135966, 73572.5962971
0.0292405063291, 9.90028985507, 304.2264719, 73574.0429458
0.0292405063291, 10.4791304348, 303.651093552, 73574.8538617
0.0292405063291, 11.0579710145, 303.074193719, 73575.3084189
0.0292405063291, 11.6368115942, 302.496441021, 73575.56322
0.0292405063291, 12.2156521739, 301.918210251, 73575.7060482
0.0292405063291, 12.7944927536, 301.339711499, 73575.7861103
0.0292405063291, 13.3733333333, 300.76106253, 73575.8309889
0.0292405063291, 13.952173913, 300.182329357, 73575.8561455
0.0292405063291, 14.5310144928, 299.603548984, 73575.870247
0.0292405063291, 15.1098550725, 299.024742153, 73575.8781515
0.0292405063291, 15.6886956522, 298.445920491, 73575.8825824
0.0292405063291, 16.2675362319, 297.867090516, 73575.8850661
0.0292405063291, 16.8463768116, 297.28825588, 73575.8864584
0.0292405063291, 17.4252173913, 296.709418633, 73575.8872388
0.0292405063291, 18.004057971, 296.130579921, 73575.8876763
0.0292405063291, 18.5828985507, 295.551740388, 73575.8879215
0.0292405063291, 19.1617391304, 294.972900395, 73575.888059
0.0292405063291, 19.7405797101, 294.394060144, 73575.888136
0.0292405063291, 20.3194202899, 293.815219749, 73575.8881792
0.0292405063291, 20.8982608696, 293.236379273, 73575.8882034
0.0292405063291, 21.4771014493, 292.657538751, 73575.888217
0.0292405063291, 22.055942029, 292.078698204, 73575.8882246
0.0292405063291, 22.6347826087, 291.499857642, 73575.8882288
0.0292405063291, 23.2136231884, 290.921017073, 73575.8882312
0.0292405063291, 23.7924637681, 290.342176499, 73575.8882326
0.0292405063291, 24.3713043478, 289.763335922, 73575.8882333
0.0292405063291, 24.9501449275, 289.184495344, 73575.8882338
0.0292405063291, 25.5289855072, 288.605654766, 73575.888234
0.0292405063291, 26.107826087, 288.026814186, 73575.8882341
0.0292405063291, 26.6866666667, 287.447973607, 73575.8882342
0.0292405063291, 27.2655072464, 286.869133027, 73575.8882342
0.0292405063291, 27.8443478261, 286.290292448, 73575.8882343
0.0292405063291, 28.4231884058, 285.711451868, 73575.8882343
0.0292405063291, 29.0020289855, 285.132611288, 73575.8882343
0.0292405063291, 29.5808695652, 284.553770709, 73575.8882343
0.0292405063291, 30.1597101449, 283.974930129, 73575.8882343
0.0292405063291, 30.7385507246, 283.396089549, 73575.8882343
0.0292405063291, 31.3173913043, 282.81724897, 73575.8882343
0.0292405063291, 31.8962318841, 282.23840839, 73575.8882343
0.0292405063291, 32.4750724638, 281.65956781, 73575.8882343
0.0292405063291, 33.0539130435, 281.080727231, 73575.8882343
0.0292405063291, 33.6327536232, 280.501886651, 73575.8882343
0.0292405063291, 34.2115942029, 279.923046071, 73575.8882343
0.0292405063291, 34.7904347826, 279.344205491, 73575.8882343
0.0292405063291, 35.3692753623, 278.765364912, 73575.8882343
0.0292405063291, 35.948115942, 278.186524332, 73575.8882343
0.0292405063291, 36.5269565217, 277.607683752, 73575.8882343
0.0292405063291, 37.1057971014, 277.028843173, 73575.8882343
0.0292405063291, 37.6846376812, 276.450002593, 73575.8882343
0.0292405063291, 38.2634782609, 275.871162013, 73575.8882343
0.0292405063291, 38.8423188406, 275.292321433, 73575.8882343
0.0292405063291, 39.4211594203, 274.713480854, 73575.8882343
0.0292405063291, 40.0, 274.134640274, 73575.8882343
0.0288607594937, 0.06, 170.34534356, 38930.3072013
0.0288607594937, 0.63884057971, 236.409538614, 54155.3805225
0.0288607594937, 1.21768115942, 273.187311746, 62689.7634086
0.0288607594937, 1.79652173913, 293.548642554, 67473.693818
0.0288607594937, 2.37536231884, 304.707771083, 70155.3159654
0.0288607594937, 2.95420289855, 310.708624444, 71658.4936303
0.0288607594937, 3.53304347826, 313.818017489, 72501.0967145
0.0288607594937, 4.11188405797, 315.306608525, 72973.4161043
0.0288607594937, 4.69072463768, 315.886662397, 73238.1737467
0.0288607594937, 5.26956521739, 315.957437669, 73386.5830873
0.0288607594937, 5.8484057971, 315.742737891, 73469.7736316
0.0288607594937, 6.42724637681, 315.368015673, 73516.4059165
0.0288607594937, 7.00608695652, 314.903593213, 73542.5455459
0.0288607594937, 7.58492753623, 314.388889469, 73557.1980603
0.0288607594937, 8.16376811594, 313.846000659, 73565.4114965
0.0288607594937, 8.74260869565, 313.287312768, 73570.0155209
0.0288607594937, 9.32144927536, 312.719768735, 73572.5962971
0.0288607594937, 9.90028985507, 312.147260412, 73574.0429458
0.0288607594937, 10.4791304348, 311.571969365, 73574.8538617
0.0288607594937, 11.0579710145, 310.995118468, 73575.3084189
0.0288607594937, 11.6368115942, 310.417393201, 73575.56322
0.0288607594937, 12.2156521739, 309.839177807, 73575.7060482
0.0288607594937, 12.7944927536, 309.260687675, 73575.7861103
0.0288607594937, 13.3733333333, 308.682043537, 73575.8309889
0.0288607594937, 13.952173913, 308.103313073, 73575.8561455
0.0288607594937, 14.5310144928, 307.524534218, 73575.870247
0.0288607594937, 15.1098550725, 306.945728238, 73575.8781515
0.0288607594937, 15.6886956522, 306.366907053, 73575.8825824
0.0288607594937, 16.2675362319, 305.788077345, 73575.8850661
0.0288607594937, 16.8463768116, 305.209242859, 73575.8864584
0.0288607594937, 17.4252173913, 304.630405696, 73575.8872388
0.0288607594937, 18.004057971, 304.051567031, 73575.8876763
0.0288607594937, 18.5828985507, 303.472727525, 73575.8879215
0.0288607594937, 19.1617391304, 302.893887547, 73575.888059
0.0288607594937, 19.7405797101, 302.315047304, 73575.888136
0.0288607594937, 20.3194202899, 301.736206913, 73575.8881792
0.0288607594937, 20.8982608696, 301.15736644, 73575.8882034
0.0288607594937, 21.4771014493, 300.578525919, 73575.888217
0.0288607594937, 22.055942029, 299.999685373, 73575.8882246
0.0288607594937, 22.6347826087, 299.420844812, 73575.8882288
0.0288607594937, 23.2136231884, 298.842004243, 73575.8882312
0.0288607594937, 23.7924637681, 298.263163669, 73575.8882326
0.0288607594937, 24.3713043478, 297.684323092, 73575.8882333
0.0288607594937, 24.9501449275, 297.105482515, 73575.8882338
0.0288607594937, 25.5289855072, 296.526641936, 73575.888234
0.0288607594937, 26.107826087, 295.947801357, 73575.8882341
0.0288607594937, 26.6866666667, 295.368960777, 73575.8882342
0.0288607594937, 27.2655072464, 294.790120198, 73575.8882342
0.0288607594937, 27.8443478261, 294.211279618, 73575.8882343
0.0288607594937, 28.4231884058, 293.632439039, 73575.8882343
0.0288607594937, 29.0020289855, 293.053598459, 73575.8882343
0.0288607594937, 29.5808695652, 292.474757879, 73575.8882343
0.0288607594937, 30.1597101449, 291.895917299, 73575.8882343
0.0288607594937, 30.7385507246, 291.31707672, 73575.8882343
0.0288607594937, 31.3173913043, 290.73823614, 73575.8882343
0.0288607594937, 31.8962318841, 290.15939556, 73575.8882343
0.0288607594937, 32.4750724638, 289.580554981, 73575.8882343
0.0288607594937, 33.0539130435, 289.001714401, 73575.8882343
0.0288607594937, 33.6327536232, 288.422873821, 73575.8882343
0.0288607594937, 34.2115942029, 287.844033242, 73575.8882343
0.0288607594937, 34.7904347826, 287.265192662, 73575.8882343
0.0288607594937, 35.3692753623, 286.686352082, 73575.8882343
0.0288607594937, 35.948115942, 286.107511502, 73575.8882343
0.0288607594937, 36.5269565217, 285.528670923, 73575.8882343
0.0288607594937, 37.1057971014, 284.949830343, 73575.8882343
0.0288607594937, 37.6846376812, 284.370989763, 73575.8882343
0.0288607594937, 38.2634782609, 283.792149184, 73575.8882343
0.0288607594937, 38.8423188406, 283.213308604, 73575.8882343
0.0288607594937, 39.4211594203, 282.634468024, 73575.8882343
0.0288607594937, 40.0, 282.055627444, 73575.8882343
0.0284810126582, 0.06, 174.611912678, 38930.3072013
0.0284810126582, 0.63884057971, 242.344700464, 54155.3805225
0.0284810126582, 1.21768115942, 280.057799749, 62689.7634086
0.0284810126582, 1.79652173913, 300.943425668, 67473.693818
0.0284810126582, 2.37536231884, 312.396446721, 70155.3159654
0.0284810126582, 2.95420289855, 318.56204092, 71658.4936303
0.0284810126582, 3.53304347826, 321.763779095, 72501.0967145
0.0284810126582, 4.11188405797, 323.304134, 72973.4161043
0.0284810126582, 4.69072463768, 323.913204, 73238.1737467
0.0284810126582, 5.26956521739, 324.000244201, 73386.5830873
0.0284810126582, 5.8484057971, 323.794661696, 73469.7736316
0.0284810126582, 6.42724637681, 323.425050146, 73516.4059165
0.0284810126582, 7.00608695652, 322.963492459, 73542.5455459
0.0284810126582, 7.58492753623, 322.450394559, 73557.1980603
0.0284810126582, 8.16376811594, 321.908405901, 73565.4114965
0.0284810126582, 8.74260869565, 321.350222588, 73570.0155209
0.0284810126582, 9.32144927536, 320.782961396, 73572.5962971
0.0284810126582, 9.90028985507, 320.210611618, 73574.0429458
0.0284810126582, 10.4791304348, 319.635409443, 73574.8538617
0.0284810126582, 11.0579710145, 319.058608364, 73575.3084189
0.0284810126582, 11.6368115942, 318.480911021, 73575.56322
0.0284810126582, 12.2156521739, 317.902711281, 73575.7060482
0.0284810126582, 12.7944927536, 317.324229923, 73575.7861103
0.0284810126582, 13.3733333333, 316.745590704, 73575.8309889
0.0284810126582, 13.952173913, 316.166862996, 73575.8561455
0.0284810126582, 14.5310144928, 315.588085687, 73575.870247
0.0284810126582, 15.1098550725, 315.009280573, 73575.8781515
0.0284810126582, 15.6886956522, 314.430459874, 73575.8825824
0.0284810126582, 16.2675362319, 313.851630438, 73575.8850661
0.0284810126582, 16.8463768116, 313.272796105, 73575.8864584
0.0284810126582, 17.4252173913, 312.693959027, 73575.8872388
0.0284810126582, 18.004057971, 312.11512041, 73575.8876763
0.0284810126582, 18.5828985507, 311.536280931, 73575.8879215
0.0284810126582, 19.1617391304, 310.957440968, 73575.888059
0.0284810126582, 19.7405797101, 310.378600734, 73575.888136
0.0284810126582, 20.3194202899, 309.799760348, 73575.8881792
0.0284810126582, 20.8982608696, 309.220919877, 73575.8882034
0.0284810126582, 21.4771014493, 308.642079358, 73575.888217
0.0284810126582, 22.055942029, 308.063238812, 73575.8882246
0.0284810126582, 22.6347826087, 307.484398252, 73575.8882288
0.0284810126582, 23.2136231884, 306.905557683, 73575.8882312
0.0284810126582, 23.7924637681, 306.326717109, 73575.8882326
0.0284810126582, 24.3713043478, 305.747876533, 73575.8882333
0.0284810126582, 24.9501449275, 305.169035955, 73575.8882338
0.0284810126582, 25.5289855072, 304.590195376, 73575.888234
0.0284810126582, 26.107826087, 304.011354797, 73575.8882341
0.0284810126582, 26.6866666667, 303.432514218, 73575.8882342
0.0284810126582, 27.2655072464, 302.853673638, 73575.8882342
0.0284810126582, 27.8443478261, 302.274833059, 73575.8882343
0.0284810126582, 28.4231884058, 301.695992479, 73575.8882343
0.0284810126582, 29.0020289855, 301.117151899, 73575.8882343
0.0284810126582, 29.5808695652, 300.53831132, 73575.8882343
0.0284810126582, 30.1597101449, 299.95947074, 73575.8882343
0.0284810126582, 30.7385507246, 299.38063016, 73575.8882343
0.0284810126582, 31.3173913043, 298.801789581, 73575.8882343
0.0284810126582, 31.8962318841, 298.222949001, 73575.8882343
0.0284810126582, 32.4750724638, 297.644108421, 73575.8882343
0.0284810126582, 33.0539130435, 297.065267841, 73575.8882343
0.0284810126582, 33.6327536232, 296.486427262, 73575.8882343
0.0284810126582, 34.2115942029, 295.907586682, 73575.8882343
0.0284810126582, 34.7904347826, 295.328746102, 73575.8882343
0.0284810126582, 35.3692753623, 294.749905523, 73575.8882343
0.0284810126582, 35.948115942, 294.171064943, 73575.8882343
0.0284810126582, 36.5269565217, 293.592224363, 73575.8882343
0.0284810126582, 37.1057971014, 293.013383783, 73575.8882343
0.0284810126582, 37.6846376812, 292.434543204, 73575.8882343
0.0284810126582, 38.2634782609, 291.855702624, 73575.8882343
0.0284810126582, 38.8423188406, 291.276862044, 73575.8882343
0.0284810126582, 39.4211594203, 290.698021465, 73575.8882343
0.0284810126582, 40.0, 290.119180885, 73575.8882343
0.0281012658228, 0.06, 178.953476879, 38930.3072013
0.0281012658228, 0.63884057971, 248.384186876, 54155.3805225
0.0281012658228, 1.21768115942, 287.049052891, 62689.7634086
0.0281012658228, 1.79652173913, 308.468189653, 67473.693818
0.0281012658228, 2.37536231884, 320.220269089, 70155.3159654
0.0281012658228, 2.95420289855, 326.553499836, 71658.4936303
0.0281012658228, 3.53304347826, 329.849206327, 72501.0967145
0.0281012658228, 4.11188405797, 331.442234973, 72973.4161043
0.0281012658228, 4.69072463768, 332.080831129, 73238.1737467
0.0281012658228, 5.26956521739, 332.184422155, 73386.5830873
0.0281012658228, 5.8484057971, 331.988117179, 73469.7736316
0.0281012658228, 6.42724637681, 331.623706129, 73516.4059165
0.0281012658228, 7.00608695652, 331.165063572, 73542.5455459
0.0281012658228, 7.58492753623, 330.653599742, 73557.1980603
0.0281012658228, 8.16376811594, 330.112527057, 73565.4114965
0.0281012658228, 8.74260869565, 329.554857192, 73570.0155209
0.0281012658228, 9.32144927536, 328.987883812, 73572.5962971
0.0281012658228, 9.90028985507, 328.415695366, 73574.0429458
0.0281012658228, 10.4791304348, 327.840583626, 73574.8538617
0.0281012658228, 11.0579710145, 327.263833239, 73575.3084189
0.0281012658228, 11.6368115942, 326.686164313, 73575.56322
0.0281012658228, 12.2156521739, 326.107980501, 73575.7060482
0.0281012658228, 12.7944927536, 325.529508071, 73575.7861103
0.0281012658228, 13.3733333333, 324.950873857, 73575.8309889
0.0281012658228, 13.952173913, 324.372148955, 73575.8561455
0.0281012658228, 14.5310144928, 323.793373219, 73575.870247
0.0281012658228, 15.1098550725, 323.214568986, 73575.8781515
0.0281012658228, 15.6886956522, 322.635748781, 73575.8825824
0.0281012658228, 16.2675362319, 322.056919622, 73575.8850661
0.0281012658228, 16.8463768116, 321.478085445, 73575.8864584
0.0281012658228, 17.4252173913, 320.899248454, 73575.8872388
0.0281012658228, 18.004057971, 320.320409886, 73575.8876763
0.0281012658228, 18.5828985507, 319.741570433, 73575.8879215
0.0281012658228, 19.1617391304, 319.162730486, 73575.888059
0.0281012658228, 19.7405797101, 318.58389026, 73575.888136
0.0281012658228, 20.3194202899, 318.005049879, 73575.8881792
0.0281012658228, 20.8982608696, 317.426209411, 73575.8882034
0.0281012658228, 21.4771014493, 316.847368894, 73575.888217
0.0281012658228, 22.055942029, 316.268528349, 73575.8882246
0.0281012658228, 22.6347826087, 315.689687789, 73575.8882288
0.0281012658228, 23.2136231884, 315.11084722, 73575.8882312
0.0281012658228, 23.7924637681, 314.532006646, 73575.8882326
0.0281012658228, 24.3713043478, 313.95316607, 73575.8882333
0.0281012658228, 24.9501449275, 313.374325492, 73575.8882338
0.0281012658228, 25.5289855072, 312.795484914, 73575.888234
0.0281012658228, 26.107826087, 312.216644335, 73575.8882341
0.0281012658228, 26.6866666667, 311.637803755, 73575.8882342
0.0281012658228, 27.2655072464, 311.058963176, 73575.8882342
0.0281012658228, 27.8443478261, 310.480122596, 73575.8882343
0.0281012658228, 28.4231884058, 309.901282017, 73575.8882343
0.0281012658228, 29.0020289855, 309.322441437, 73575.8882343
0.0281012658228, 29.5808695652, 308.743600857, 73575.8882343
0.0281012658228, 30.1597101449, 308.164760277, 73575.8882343
0.0281012658228, 30.7385507246, 307.585919698, 73575.8882343
0.0281012658228, 31.3173913043, 307.007079118, 73575.8882343
0.0281012658228, 31.8962318841, 306.428238538, 73575.8882343
0.0281012658228, 32.4750724638, 305.849397959, 73575.8882343
0.0281012658228, 33.0539130435, 305.270557379, 73575.8882343
0.0281012658228, 33.6327536232, 304.691716799, 73575.8882343
0.0281012658228, 34.2115942029, 304.11287622, 73575.8882343
0.0281012658228, 34.7904347826, 303.53403564, 73575.8882343
0.0281012658228, 35.3692753623, 302.95519506, 73575.8882343
0.0281012658228, 35.948115942, 302.37635448, 73575.8882343
0.0281012658228, 36.5269565217, 301.797513901, 73575.8882343
0.0281012658228, 37.1057971014, 301.218673321, 73575.8882343
0.0281012658228, 37.6846376812, 300.639832741, 73575.8882343
0.0281012658228, 38.2634782609, 300.060992162, 73575.8882343
0.0281012658228, 38.8423188406, 299.482151582, 73575.8882343
0.0281012658228, 39.4211594203, 298.903311002, 73575.8882343
0.0281012658228, 40.0, 298.324470422, 73575.8882343
0.0277215189873, 0.06, 183.369449893, 38930.3072013
0.0277215189873, 0.63884057971, 254.527182299, 54155.3805225
0.0277215189873, 1.21768115942, 294.1601271, 62689.7634086
0.0277215189873, 1.79652173913, 316.121918393, 67473.693818
0.0277215189873, 2.37536231884, 328.178181687, 70155.3159654
0.0277215189873, 2.95420289855, 334.681922057, 71658.4936303
0.0277215189873, 3.53304347826, 338.073207359, 72501.0967145
0.0277215189873, 4.11188405797, 339.719812508, 72973.4161043
0.0277215189873, 4.69072463768, 340.388440859, 73238.1737467
0.0277215189873, 5.26956521739, 340.508866369, 73386.5830873
0.0277215189873, 5.8484057971, 340.321997928, 73469.7736316
0.0277215189873, 6.42724637681, 339.962876508, 73516.4059165
0.0277215189873, 7.00608695652, 339.507199042, 73542.5455459
0.0277215189873, 7.58492753623, 338.997397287, 73557.1980603
0.0277215189873, 8.16376811594, 338.457256275, 73565.4114965
0.0277215189873, 8.74260869565, 337.900108657, 73570.0155209
0.0277215189873, 9.32144927536, 337.333428022, 73572.5962971
0.0277215189873, 9.90028985507, 336.761403673, 73574.0429458
0.0277215189873, 10.4791304348, 336.186383917, 73574.8538617
0.0277215189873, 11.0579710145, 335.609685093, 73575.3084189
0.0277215189873, 11.6368115942, 335.032045069, 73575.56322
0.0277215189873, 12.2156521739, 334.453877459, 73575.7060482
0.0277215189873, 12.7944927536, 333.87541411, 73575.7861103
0.0277215189873, 13.3733333333, 333.296784987, 73575.8309889
0.0277215189873, 13.952173913, 332.718062939, 73575.8561455
0.0277215189873, 14.5310144928, 332.139288802, 73575.870247
0.0277215189873, 15.1098550725, 331.560485466, 73575.8781515
0.0277215189873, 15.6886956522, 330.981665764, 73575.8825824
0.0277215189873, 16.2675362319, 330.402836887, 73575.8850661
0.0277215189873, 16.8463768116, 329.824002867, 73575.8864584
0.0277215189873, 17.4252173913, 329.245165964, 73575.8872388
0.0277215189873, 18.004057971, 328.666327446, 73575.8876763
0.0277215189873, 18.5828985507, 328.087488021, 73575.8879215
0.0277215189873, 19.1617391304, 327.508648089, 73575.888059
0.0277215189873, 19.7405797101, 326.929807873, 73575.888136
0.0277215189873, 20.3194202899, 326.350967496, 73575.8881792
0.0277215189873, 20.8982608696, 325.772127031, 73575.8882034
0.0277215189873, 21.4771014493, 325.193286515, 73575.888217
0.0277215189873, 22.055942029, 324.614445971, 73575.8882246
0.0277215189873, 22.6347826087, 324.035605412, 73575.8882288
0.0277215189873, 23.2136231884, 323.456764843, 73575.8882312
0.0277215189873, 23.7924637681, 322.87792427, 73575.8882326
0.0277215189873, 24.3713043478, 322.299083694, 73575.8882333
0.0277215189873, 24.9501449275, 321.720243116, 73575.8882338
0.0277215189873, 25.5289855072, 321.141402537, 73575.888234
0.0277215189873, 26.107826087, 320.562561958, 73575.8882341
0.0277215189873, 26.6866666667, 319.983721379, 73575.8882342
0.0277215189873, 27.2655072464, 319.404880799, 73575.8882342
0.0277215189873, 27.8443478261, 318.82604022, 73575.8882343
0.0277215189873, 28.4231884058, 318.24719964, 73575.8882343
0.0277215189873, 29.0020289855, 317.66835906, 73575.8882343
0.0277215189873, 29.5808695652, 317.089518481, 73575.8882343
0.0277215189873, 30.1597101449, 316.510677901, 73575.8882343
0.0277215189873, 30.7385507246, 315.931837321, 73575.8882343
0.0277215189873, 31.3173913043, 315.352996742, 73575.8882343
0.0277215189873, 31.8962318841, 314.774156162, 73575.8882343
0.0277215189873, 32.4750724638, 314.195315582, 73575.8882343
0.0277215189873, 33.0539130435, 313.616475002, 73575.8882343
0.0277215189873, 33.6327536232, 313.037634423, 73575.8882343
0.0277215189873, 34.2115942029, 312.458793843, 73575.8882343
0.0277215189873, 34.7904347826, 311.879953263, 73575.8882343
0.0277215189873, 35.3692753623, 311.301112684, 73575.8882343
0.0277215189873, 35.948115942, 310.722272104, 73575.8882343
0.0277215189873, 36.5269565217, 310.143431524, 73575.8882343
0.0277215189873, 37.1057971014, 309.564590944, 73575.8882343
0.0277215189873, 37.6846376812, 308.985750365, 73575.8882343
0.0277215189873, 38.2634782609, 308.406909785, 73575.8882343
0.0277215189873, 38.8423188406, 307.828069205, 73575.8882343
0.0277215189873, 39.4211594203, 307.249228626, 73575.8882343
0.0277215189873, 40.0, 306.670388046, 73575.8882343
0.0273417721519, 0.06, 187.859087722, 38930.3072013
0.0273417721519, 0.63884057971, 260.772651768, 54155.3805225
0.0273417721519, 1.21768115942, 301.389824308, 62689.7634086
0.0273417721519, 1.79652173913, 323.903322395, 67473.693818
0.0273417721519, 2.37536231884, 336.268843773, 70155.3159654
0.0273417721519, 2.95420289855, 342.945938113, 71658.4936303
0.0273417721519, 3.53304347826, 346.434396619, 72501.0967145
0.0273417721519, 4.11188405797, 348.135472003, 72973.4161043
0.0273417721519, 4.69072463768, 348.83463353, 73238.1737467
0.0273417721519, 5.26956521739, 348.972174348, 73386.5830873
0.0273417721519, 5.8484057971, 348.794899857, 73469.7736316
0.0273417721519, 6.42724637681, 348.441156306, 73516.4059165
0.0273417721519, 7.00608695652, 347.988493392, 73542.5455459
0.0273417721519, 7.58492753623, 347.480381439, 73557.1980603
0.0273417721519, 8.16376811594, 346.941187642, 73565.4114965
0.0273417721519, 8.74260869565, 346.384570983, 73570.0155209
0.0273417721519, 9.32144927536, 345.818187975, 73572.5962971
0.0273417721519, 9.90028985507, 345.246330461, 73574.0429458
0.0273417721519, 10.4791304348, 344.671404225, 73574.8538617
0.0273417721519, 11.0579710145, 344.094757822, 73575.3084189
0.0273417721519, 11.6368115942, 343.517147183, 73575.56322
0.0273417721519, 12.2156521739, 342.938996044, 73575.7060482
0.0273417721519, 12.7944927536, 342.360541929, 73575.7861103
0.0273417721519, 13.3733333333, 341.781917982, 73575.8309889
0.0273417721519, 13.952173913, 341.203198834, 73575.8561455
0.0273417721519, 14.5310144928, 340.624426324, 73575.870247
0.0273417721519, 15.1098550725, 340.0456239, 73575.8781515
0.0273417721519, 15.6886956522, 339.466804708, 73575.8825824
0.0273417721519, 16.2675362319, 338.887976118, 73575.8850661
0.0273417721519, 16.8463768116, 338.309142258, 73575.8864584
0.0273417721519, 17.4252173913, 337.730305446, 73575.8872388
0.0273417721519, 18.004057971, 337.151466978, 73575.8876763
0.0273417721519, 18.5828985507, 336.572627582, 73575.8879215
0.0273417721519, 19.1617391304, 335.993787665, 73575.888059
0.0273417721519, 19.7405797101, 335.414947458, 73575.888136
0.0273417721519, 20.3194202899, 334.836107086, 73575.8881792
0.0273417721519, 20.8982608696, 334.257266624, 73575.8882034
0.0273417721519, 21.4771014493, 333.678426109, 73575.888217
0.0273417721519, 22.055942029, 333.099585566, 73575.8882246
0.0273417721519, 22.6347826087, 332.520745007, 73575.8882288
0.0273417721519, 23.2136231884, 331.941904439, 73575.8882312
0.0273417721519, 23.7924637681, 331.363063866, 73575.8882326
0.0273417721519, 24.3713043478, 330.78422329, 73575.8882333
0.0273417721519, 24.9501449275, 330.205382712, 73575.8882338
0.0273417721519, 25.5289855072, 329.626542134, 73575.888234
0.0273417721519, 26.107826087, 329.047701554, 73575.8882341
0.0273417721519, 26.6866666667, 328.468860975, 73575.8882342
0.0273417721519, 27.2655072464, 327.890020396, 73575.8882342
0.0273417721519, 27.8443478261, 327.311179816, 73575.8882343
0.0273417721519, 28.4231884058, 326.732339236, 73575.8882343
0.0273417721519, 29.0020289855, 326.153498657, 73575.8882343
0.0273417721519, 29.5808695652, 325.574658077, 73575.8882343
0.0273417721519, 30.1597101449, 324.995817497, 73575.8882343
0.0273417721519, 30.7385507246, 324.416976918, 73575.8882343
0.0273417721519, 31.3173913043, 323.838136338, 73575.8882343
0.0273417721519, 31.8962318841, 323.259295758, 73575.8882343
0.0273417721519, 32.4750724638, 322.680455178, 73575.8882343
0.0273417721519, 33.0539130435, 322.101614599, 73575.8882343
0.0273417721519, 33.6327536232, 321.522774019, 73575.8882343
0.0273417721519, 34.2115942029, 320.943933439, 73575.8882343
0.0273417721519, 34.7904347826, 320.36509286, 73575.8882343
0.0273417721519, 35.3692753623, 319.78625228, 73575.8882343
0.0273417721519, 35.948115942, 319.2074117, 73575.8882343
0.0273417721519, 36.5269565217, 318.62857112, 73575.8882343
0.0273417721519, 37.1057971014, 318.049730541, 73575.8882343
0.0273417721519, 37.6846376812, 317.470889961, 73575.8882343
0.0273417721519, 38.2634782609, 316.892049381, 73575.8882343
0.0273417721519, 38.8423188406, 316.313208802, 73575.8882343
0.0273417721519, 39.4211594203, 315.734368222, 73575.8882343
0.0273417721519, 40.0, 315.155527642, 73575.8882343
0.0269620253165, 0.06, 192.421477304, 38930.3072013
0.0269620253165, 0.63884057971, 267.119325136, 54155.3805225
0.0269620253165, 1.21768115942, 308.736674206, 62689.7634086
0.0269620253165, 1.79652173913, 331.810819146, 67473.693818
0.0269620253165, 2.37536231884, 344.490609942, 70155.3159654
0.0269620253165, 2.95420289855, 351.343867344, 71658.4936303
0.0269620253165, 3.53304347826, 354.931073684, 72501.0967145
0.0269620253165, 4.11188405797, 356.687501959, 72973.4161043
0.0269620253165, 4.69072463768, 357.417691433, 73238.1737467
0.0269620253165, 5.26956521739, 357.572624902, 73386.5830873
0.0269620253165, 5.8484057971, 357.405099825, 73469.7736316
0.0269620253165, 6.42724637681, 357.056821286, 73516.4059165
0.0269620253165, 7.00608695652, 356.607221775, 73542.5455459
0.0269620253165, 7.58492753623, 356.100827005, 73557.1980603
0.0269620253165, 8.16376811594, 355.562595771, 73565.4114965
0.0269620253165, 8.74260869565, 355.006518675, 73570.0155209
0.0269620253165, 9.32144927536, 354.440438119, 73572.5962971
0.0269620253165, 9.90028985507, 353.868750143, 73574.0429458
0.0269620253165, 10.4791304348, 353.293918941, 73574.8538617
0.0269620253165, 11.0579710145, 352.717325809, 73575.3084189
0.0269620253165, 11.6368115942, 352.139745032, 73575.56322
0.0269620253165, 12.2156521739, 351.561610631, 73575.7060482
0.0269620253165, 12.7944927536, 350.983165899, 73575.7861103
0.0269620253165, 13.3733333333, 350.404547211, 73575.8309889
0.0269620253165, 13.952173913, 349.825831012, 73575.8561455
0.0269620253165, 14.5310144928, 349.247060154, 73575.870247
0.0269620253165, 15.1098550725, 348.668258656, 73575.8781515
0.0269620253165, 15.6886956522, 348.089439984, 73575.8825824
0.0269620253165, 16.2675362319, 347.510611684, 73575.8850661
0.0269620253165, 16.8463768116, 346.931777988, 73575.8864584
0.0269620253165, 17.4252173913, 346.352941267, 73575.8872388
0.0269620253165, 18.004057971, 345.77410285, 73575.8876763
0.0269620253165, 18.5828985507, 345.195263483, 73575.8879215
0.0269620253165, 19.1617391304, 344.616423583, 73575.888059
0.0269620253165, 19.7405797101, 344.037583384, 73575.888136
0.0269620253165, 20.3194202899, 343.458743018, 73575.8881792
0.0269620253165, 20.8982608696, 342.879902558, 73575.8882034
0.0269620253165, 21.4771014493, 342.301062045, 73575.888217
0.0269620253165, 22.055942029, 341.722221503, 73575.8882246
0.0269620253165, 22.6347826087, 341.143380945, 73575.8882288
0.0269620253165, 23.2136231884, 340.564540377, 73575.8882312
0.0269620253165, 23.7924637681, 339.985699804, 73575.8882326
0.0269620253165, 24.3713043478, 339.406859228, 73575.8882333
0.0269620253165, 24.9501449275, 338.82801865, 73575.8882338
0.0269620253165, 25.5289855072, 338.249178072, 73575.888234
0.0269620253165, 26.107826087, 337.670337493, 73575.8882341
0.0269620253165, 26.6866666667, 337.091496913, 73575.8882342
0.0269620253165, 27.2655072464, 336.512656334, 73575.8882342
0.0269620253165, 27.8443478261, 335.933815754, 73575.8882343
0.0269620253165, 28.4231884058, 335.354975174, 73575.8882343
0.0269620253165, 29.0020289855, 334.776134595, 73575.8882343
0.0269620253165, 29.5808695652, 334.197294015, 73575.8882343
0.0269620253165, 30.1597101449, 333.618453435, 73575.8882343
0.0269620253165, 30.7385507246, 333.039612856, 73575.8882343
0.0269620253165, 31.3173913043, 332.460772276, 73575.8882343
0.0269620253165, 31.8962318841, 331.881931696, 73575.8882343
0.0269620253165, 32.4750724638, 331.303091117, 73575.8882343
0.0269620253165, 33.0539130435, 330.724250537, 73575.8882343
0.0269620253165, 33.6327536232, 330.145409957, 73575.8882343
0.0269620253165, 34.2115942029, 329.566569377, 73575.8882343
0.0269620253165, 34.7904347826, 328.987728798, 73575.8882343
0.0269620253165, 35.3692753623, 328.408888218, 73575.8882343
0.0269620253165, 35.948115942, 327.830047638, 73575.8882343
0.0269620253165, 36.5269565217, 327.251207059, 73575.8882343
0.0269620253165, 37.1057971014, 326.672366479, 73575.8882343
0.0269620253165, 37.6846376812, 326.093525899, 73575.8882343
0.0269620253165, 38.2634782609, 325.514685319, 73575.8882343
0.0269620253165, 38.8423188406, 324.93584474, 73575.8882343
0.0269620253165, 39.4211594203, 324.35700416, 73575.8882343
0.0269620253165, 40.0, 323.77816358, 73575.8882343
0.026582278481, 0.06, 197.055524542, 38930.3072013
0.026582278481, 0.63884057971, 273.565680419, 54155.3805225
0.026582278481, 1.21768115942, 316.198914959, 62689.7634086
0.026582278481, 1.79652173913, 339.842512367, 67473.693818
0.026582278481, 2.37536231884, 352.841508547, 70155.3159654
0.026582278481, 2.95420289855, 359.873695858, 71658.4936303
0.026582278481, 3.53304347826, 363.561200983, 72501.0967145
0.026582278481, 4.11188405797, 365.373851531, 72973.4161043
0.026582278481, 4.69072463768, 366.135556283, 73238.1737467
0.026582278481, 5.26956521739, 366.308155574, 73386.5830873
0.026582278481, 5.8484057971, 366.150533036, 73469.7736316
0.026582278481, 6.42724637681, 365.807805346, 73516.4059165
0.026582278481, 7.00608695652, 365.36131735, 73542.5455459
0.026582278481, 7.58492753623, 364.856666734, 73557.1980603
0.026582278481, 8.16376811594, 364.319413182, 73565.4114965
0.026582278481, 8.74260869565, 363.763884124, 73570.0155209
0.026582278481, 9.32144927536, 363.198110768, 73572.5962971
0.026582278481, 9.90028985507, 362.626594994, 73574.0429458
0.026582278481, 10.4791304348, 362.051860318, 73574.8538617
0.026582278481, 11.0579710145, 361.475321295, 73575.3084189
0.026582278481, 11.6368115942, 360.897770847, 73575.56322
0.026582278481, 12.2156521739, 360.319653449, 73575.7060482
0.026582278481, 12.7944927536, 359.741218246, 73575.7861103
0.026582278481, 13.3733333333, 359.1626049, 73575.8309889
0.026582278481, 13.952173913, 358.583891696, 73575.8561455
0.026582278481, 14.5310144928, 358.005122516, 73575.870247
0.026582278481, 15.1098550725, 357.426321959, 73575.8781515
0.026582278481, 15.6886956522, 356.847503815, 73575.8825824
0.026582278481, 16.2675362319, 356.268675811, 73575.8850661
0.026582278481, 16.8463768116, 355.68984228, 73575.8864584
0.026582278481, 17.4252173913, 355.111005652, 73575.8872388
0.026582278481, 18.004057971, 354.532167287, 73575.8876763
0.026582278481, 18.5828985507, 353.953327949, 73575.8879215
0.026582278481, 19.1617391304, 353.374488066, 73575.888059
0.026582278481, 19.7405797101, 352.795647876, 73575.888136
0.026582278481, 20.3194202899, 352.216807515, 73575.8881792
0.026582278481, 20.8982608696, 351.637967058, 73575.8882034
0.026582278481, 21.4771014493, 351.059126547, 73575.888217
0.026582278481, 22.055942029, 350.480286006, 73575.8882246
0.026582278481, 22.6347826087, 349.901445448, 73575.8882288
0.026582278481, 23.2136231884, 349.32260488, 73575.8882312
0.026582278481, 23.7924637681, 348.743764307, 73575.8882326
0.026582278481, 24.3713043478, 348.164923731, 73575.8882333
0.026582278481, 24.9501449275, 347.586083154, 73575.8882338
0.026582278481, 25.5289855072, 347.007242575, 73575.888234
0.026582278481, 26.107826087, 346.428401996, 73575.8882341
0.026582278481, 26.6866666667, 345.849561417, 73575.8882342
0.026582278481, 27.2655072464, 345.270720837, 73575.8882342
0.026582278481, 27.8443478261, 344.691880258, 73575.8882343
0.026582278481, 28.4231884058, 344.113039678, 73575.8882343
0.026582278481, 29.0020289855, 343.534199098, 73575.8882343
0.026582278481, 29.5808695652, 342.955358519, 73575.8882343
0.026582278481, 30.1597101449, 342.376517939, 73575.8882343
0.026582278481, 30.7385507246, 341.797677359, 73575.8882343
0.026582278481, 31.3173913043, 341.218836779, 73575.8882343
0.026582278481, 31.8962318841, 340.6399962, 73575.8882343
0.026582278481, 32.4750724638, 340.06115562, 73575.8882343
0.026582278481, 33.0539130435, 339.48231504, 73575.8882343
0.026582278481, 33.6327536232, 338.903474461, 73575.8882343
0.026582278481, 34.2115942029, 338.324633881, 73575.8882343
0.026582278481, 34.7904347826, 337.745793301, 73575.8882343
0.026582278481, 35.3692753623, 337.166952721, 73575.8882343
0.026582278481, 35.948115942, 336.588112142, 73575.8882343
0.026582278481, 36.5269565217, 336.009271562, 73575.8882343
0.026582278481, 37.1057971014, 335.430430982, 73575.8882343
0.026582278481, 37.6846376812, 334.851590403, 73575.8882343
0.026582278481, 38.2634782609, 334.272749823, 73575.8882343
0.026582278481, 38.8423188406, 333.693909243, 73575.8882343
0.026582278481, 39.4211594203, 333.115068663, 73575.8882343
0.026582278481, 40.0, 332.536228084, 73575.8882343
0.0262025316456, 0.06, 201.759941656, 38930.3072013
0.0262025316456, 0.63884057971, 280.109926207, 54155.3805225
0.0262025316456, 1.21768115942, 323.774472849, 62689.7634086
0.0262025316456, 1.79652173913, 347.99617009, 67473.693818
0.0262025316456, 2.37536231884, 361.319218918, 70155.3159654
0.0262025316456, 2.95420289855, 368.53305326, 71658.4936303
0.0262025316456, 3.53304347826, 372.322380247, 72501.0967145
0.0262025316456, 4.11188405797, 374.192106826, 72973.4161043
0.0262025316456, 4.69072463768, 374.985805427, 73238.1737467
0.0262025316456, 5.26956521739, 375.176338803, 73386.5830873
0.0262025316456, 5.8484057971, 375.028769179, 73469.7736316
0.0262025316456, 6.42724637681, 374.691676628, 73516.4059165
0.0262025316456, 7.00608695652, 374.248347399, 73542.5455459
0.0262025316456, 7.58492753623, 373.745467422, 73557.1980603
0.0262025316456, 8.16376811594, 373.209206398, 73565.4114965
0.0262025316456, 8.74260869565, 372.6542337, 73570.0155209
0.0262025316456, 9.32144927536, 372.088772211, 73572.5962971
0.0262025316456, 9.90028985507, 371.517431252, 73574.0429458
0.0262025316456, 10.4791304348, 370.942794569, 73574.8538617
0.0262025316456, 11.0579710145, 370.366310475, 73575.3084189
0.0262025316456, 11.6368115942, 369.788790818, 73575.56322
0.0262025316456, 12.2156521739, 369.210690679, 73575.7060482
0.0262025316456, 12.7944927536, 368.632265152, 73575.7861103
0.0262025316456, 13.3733333333, 368.053657229, 73575.8309889
0.0262025316456, 13.952173913, 367.474947065, 73575.8561455
0.0262025316456, 14.5310144928, 366.896179589, 73575.870247
0.0262025316456, 15.1098550725, 366.317379987, 73575.8781515
0.0262025316456, 15.6886956522, 365.738562378, 73575.8825824
0.0262025316456, 16.2675362319, 365.159734674, 73575.8850661
0.0262025316456, 16.8463768116, 364.580901312, 73575.8864584
0.0262025316456, 17.4252173913, 364.002064778, 73575.8872388
0.0262025316456, 18.004057971, 363.423226466, 73575.8876763
0.0262025316456, 18.5828985507, 362.844387158, 73575.8879215
0.0262025316456, 19.1617391304, 362.265547291, 73575.888059
0.0262025316456, 19.7405797101, 361.686707111, 73575.888136
0.0262025316456, 20.3194202899, 361.107866755, 73575.8881792
0.0262025316456, 20.8982608696, 360.529026301, 73575.8882034
0.0262025316456, 21.4771014493, 359.950185791, 73575.888217
0.0262025316456, 22.055942029, 359.371345251, 73575.8882246
0.0262025316456, 22.6347826087, 358.792504693, 73575.8882288
0.0262025316456, 23.2136231884, 358.213664126, 73575.8882312
0.0262025316456, 23.7924637681, 357.634823553, 73575.8882326
0.0262025316456, 24.3713043478, 357.055982977, 73575.8882333
0.0262025316456, 24.9501449275, 356.4771424, 73575.8882338
0.0262025316456, 25.5289855072, 355.898301821, 73575.888234
0.0262025316456, 26.107826087, 355.319461242, 73575.8882341
0.0262025316456, 26.6866666667, 354.740620663, 73575.8882342
0.0262025316456, 27.2655072464, 354.161780084, 73575.8882342
0.0262025316456, 27.8443478261, 353.582939504, 73575.8882343
0.0262025316456, 28.4231884058, 353.004098924, 73575.8882343
0.0262025316456, 29.0020289855, 352.425258345, 73575.8882343
0.0262025316456, 29.5808695652, 351.846417765, 73575.8882343
0.0262025316456, 30.1597101449, 351.267577185, 73575.8882343
0.0262025316456, 30.7385507246, 350.688736606, 73575.8882343
0.0262025316456, 31.3173913043, 350.109896026, 73575.8882343
0.0262025316456, 31.8962318841, 349.531055446, 73575.8882343
0.0262025316456, 32.4750724638, 348.952214867, 73575.8882343
0.0262025316456, 33.0539130435, 348.373374287, 73575.8882343
0.0262025316456, 33.6327536232, 347.794533707, 73575.8882343
0.0262025316456, 34.2115942029, 347.215693127, 73575.8882343
0.0262025316456, 34.7904347826, 346.636852548, 73575.8882343
0.0262025316456, 35.3692753623, 346.058011968, 73575.8882343
0.0262025316456, 35.948115942, 345.479171388, 73575.8882343
0.0262025316456, 36.5269565217, 344.900330809, 73575.8882343
0.0262025316456, 37.1057971014, 344.321490229, 73575.8882343
0.0262025316456, 37.6846376812, 343.742649649, 73575.8882343
0.0262025316456, 38.2634782609, 343.163809069, 73575.8882343
0.0262025316456, 38.8423188406, 342.58496849, 73575.8882343
0.0262025316456, 39.4211594203, 342.00612791, 73575.8882343
0.0262025316456, 40.0, 341.42728733, 73575.8882343
0.0258227848101, 0.06, 206.533233833, 38930.3072013
0.0258227848101, 0.63884057971, 286.749983089, 54155.3805225
0.0258227848101, 1.21768115942, 331.460940766, 62689.7634086
0.0258227848101, 1.79652173913, 356.269201516, 67473.693818
0.0258227848101, 2.37536231884, 369.921047288, 70155.3159654
0.0258227848101, 2.95420289855, 377.319188066, 71658.4936303
0.0258227848101, 3.53304347826, 381.211827639, 72501.0967145
0.0258227848101, 4.11188405797, 383.139465872, 72973.4161043
0.0258227848101, 4.69072463768, 383.965626728, 73238.1737467
0.0258227848101, 5.26956521739, 384.174356753, 73386.5830873
0.0258227848101, 5.8484057971, 384.036987223, 73469.7736316
0.0258227848101, 6.42724637681, 383.705612313, 73516.4059165
0.0258227848101, 7.00608695652, 383.265488095, 73542.5455459
0.0258227848101, 7.58492753623, 382.764404681, 73557.1980603
0.0258227848101, 8.16376811594, 382.229150717, 73565.4114965
0.0258227848101, 8.74260869565, 381.674742523, 73570.0155209
0.0258227848101, 9.32144927536, 381.109597466, 73572.5962971
0.0258227848101, 9.90028985507, 380.538433883, 73574.0429458
0.0258227848101, 10.4791304348, 379.963896627, 73574.8538617
0.0258227848101, 11.0579710145, 379.387468267, 73575.3084189
0.0258227848101, 11.6368115942, 378.809979852, 73575.56322
0.0258227848101, 12.2156521739, 378.231897225, 73575.7060482
0.0258227848101, 12.7944927536, 377.653481514, 73575.7861103
0.0258227848101, 13.3733333333, 377.074879094, 73575.8309889
0.0258227848101, 13.952173913, 376.496172014, 73575.8561455
0.0258227848101, 14.5310144928, 375.917406267, 73575.870247
0.0258227848101, 15.1098550725, 375.338607635, 73575.8781515
0.0258227848101, 15.6886956522, 374.759790569, 73575.8825824
0.0258227848101, 16.2675362319, 374.18096317, 73575.8850661
0.0258227848101, 16.8463768116, 373.602129978, 73575.8864584
0.0258227848101, 17.4252173913, 373.02329354, 73575.8872388
0.0258227848101, 18.004057971, 372.444455282, 73575.8876763
0.0258227848101, 18.5828985507, 371.865616003, 73575.8879215
0.0258227848101, 19.1617391304, 371.286776153, 73575.888059
0.0258227848101, 19.7405797101, 370.707935982, 73575.888136
0.0258227848101, 20.3194202899, 370.129095632, 73575.8881792
0.0258227848101, 20.8982608696, 369.55025518, 73575.8882034
0.0258227848101, 21.4771014493, 368.971414673, 73575.888217
0.0258227848101, 22.055942029, 368.392574133, 73575.8882246
0.0258227848101, 22.6347826087, 367.813733576, 73575.8882288
0.0258227848101, 23.2136231884, 367.234893009, 73575.8882312
0.0258227848101, 23.7924637681, 366.656052437, 73575.8882326
0.0258227848101, 24.3713043478, 366.077211861, 73575.8882333
0.0258227848101, 24.9501449275, 365.498371284, 73575.8882338
0.0258227848101, 25.5289855072, 364.919530705, 73575.888234
0.0258227848101, 26.107826087, 364.340690126, 73575.8882341
0.0258227848101, 26.6866666667, 363.761849547, 73575.8882342
0.0258227848101, 27.2655072464, 363.183008967, 73575.8882342
0.0258227848101, 27.8443478261, 362.604168388, 73575.8882343
0.0258227848101, 28.4231884058, 362.025327808, 73575.8882343
0.0258227848101, 29.0020289855, 361.446487228, 73575.8882343
0.0258227848101, 29.5808695652, 360.867646649, 73575.8882343
0.0258227848101, 30.1597101449, 360.288806069, 73575.8882343
0.0258227848101, 30.7385507246, 359.709965489, 73575.8882343
0.0258227848101, 31.3173913043, 359.13112491, 73575.8882343
0.0258227848101, 31.8962318841, 358.55228433, 73575.8882343
0.0258227848101, 32.4750724638, 357.97344375, 73575.8882343
0.0258227848101, 33.0539130435, 357.39460317, 73575.8882343
0.0258227848101, 33.6327536232, 356.815762591, 73575.8882343
0.0258227848101, 34.2115942029, 356.236922011, 73575.8882343
0.0258227848101, 34.7904347826, 355.658081431, 73575.8882343
0.0258227848101, 35.3692753623, 355.079240852, 73575.8882343
0.0258227848101, 35.948115942, 354.500400272, 73575.8882343
0.0258227848101, 36.5269565217, 353.921559692, 73575.8882343
0.0258227848101, 37.1057971014, 353.342719112, 73575.8882343
0.0258227848101, 37.6846376812, 352.763878533, 73575.8882343
0.0258227848101, 38.2634782609, 352.185037953, 73575.8882343
0.0258227848101, 38.8423188406, 351.606197373, 73575.8882343
0.0258227848101, 39.4211594203, 351.027356794, 73575.8882343
0.0258227848101, 40.0, 350.448516214, 73575.8882343
0.0254430379747, 0.06, 211.373685128, 38930.3072013
0.0254430379747, 0.63884057971, 293.483464035, 54155.3805225
0.0254430379747, 1.21768115942, 339.255555509, 62689.7634086
0.0254430379747, 1.79652173913, 364.658632581, 67473.693818
0.0254430379747, 2.37536231884, 378.643901393, 70155.3159654
0.0254430379747, 2.95420289855, 386.228941757, 71658.4936303
0.0254430379747, 3.53304347826, 390.2263475, 72501.0967145
0.0254430379747, 4.11188405797, 392.21271219, 72973.4161043
0.0254430379747, 4.69072463768, 393.071792038, 73238.1737467
0.0254430379747, 5.26956521739, 393.298974735, 73386.5830873
0.0254430379747, 5.8484057971, 393.171948811, 73469.7736316
0.0254430379747, 6.42724637681, 392.846371988, 73516.4059165
0.0254430379747, 7.00608695652, 392.409497876, 73542.5455459
0.0254430379747, 7.58492753623, 391.910236301, 73557.1980603
0.0254430379747, 8.16376811594, 391.376003566, 73565.4114965
0.0254430379747, 8.74260869565, 390.822167819, 73570.0155209
0.0254430379747, 9.32144927536, 390.257343647, 73572.5962971
0.0254430379747, 9.90028985507, 389.686359934, 73574.0429458
0.0254430379747, 10.4791304348, 389.111923505, 73574.8538617
0.0254430379747, 11.0579710145, 388.535551663, 73575.3084189
0.0254430379747, 11.6368115942, 387.958094929, 73575.56322
0.0254430379747, 12.2156521739, 387.380030061, 73575.7060482
0.0254430379747, 12.7944927536, 386.801624305, 73575.7861103
0.0254430379747, 13.3733333333, 386.223027464, 73575.8309889
0.0254430379747, 13.952173913, 385.644323512, 73575.8561455
0.0254430379747, 14.5310144928, 385.065559519, 73575.870247
0.0254430379747, 15.1098550725, 384.486761869, 73575.8781515
0.0254430379747, 15.6886956522, 383.907945354, 73575.8825824
0.0254430379747, 16.2675362319, 383.329118264, 73575.8850661
0.0254430379747, 16.8463768116, 382.750285245, 73575.8864584
0.0254430379747, 17.4252173913, 382.171448904, 73575.8872388
0.0254430379747, 18.004057971, 381.5926107, 73575.8876763
0.0254430379747, 18.5828985507, 381.013771453, 73575.8879215
0.0254430379747, 19.1617391304, 380.434931619, 73575.888059
0.0254430379747, 19.7405797101, 379.856091458, 73575.888136
0.0254430379747, 20.3194202899, 379.277251113, 73575.8881792
0.0254430379747, 20.8982608696, 378.698410665, 73575.8882034
0.0254430379747, 21.4771014493, 378.119570159, 73575.888217
0.0254430379747, 22.055942029, 377.54072962, 73575.8882246
0.0254430379747, 22.6347826087, 376.961889064, 73575.8882288
0.0254430379747, 23.2136231884, 376.383048497, 73575.8882312
0.0254430379747, 23.7924637681, 375.804207925, 73575.8882326
0.0254430379747, 24.3713043478, 375.225367349, 73575.8882333
0.0254430379747, 24.9501449275, 374.646526772, 73575.8882338
0.0254430379747, 25.5289855072, 374.067686193, 73575.888234
0.0254430379747, 26.107826087, 373.488845614, 73575.8882341
0.0254430379747, 26.6866666667, 372.910005035, 73575.8882342
0.0254430379747, 27.2655072464, 372.331164455, 73575.8882342
0.0254430379747, 27.8443478261, 371.752323876, 73575.8882343
0.0254430379747, 28.4231884058, 371.173483296, 73575.8882343
0.0254430379747, 29.0020289855, 370.594642716, 73575.8882343
0.0254430379747, 29.5808695652, 370.015802137, 73575.8882343
0.0254430379747, 30.1597101449, 369.436961557, 73575.8882343
0.0254430379747, 30.7385507246, 368.858120977, 73575.8882343
0.0254430379747, 31.3173913043, 368.279280398, 73575.8882343
0.0254430379747, 31.8962318841, 367.700439818, 73575.8882343
0.0254430379747, 32.4750724638, 367.121599238, 73575.8882343
0.0254430379747, 33.0539130435, 366.542758659, 73575.8882343
0.0254430379747, 33.6327536232, 365.963918079, 73575.8882343
0.0254430379747, 34.2115942029, 365.385077499, 73575.8882343
0.0254430379747, 34.7904347826, 364.806236919, 73575.8882343
0.0254430379747, 35.3692753623, 364.22739634, 73575.8882343
0.0254430379747, 35.948115942, 363.64855576, 73575.8882343
0.0254430379747, 36.5269565217, 363.06971518, 73575.8882343
0.0254430379747, 37.1057971014, 362.490874601, 73575.8882343
0.0254430379747, 37.6846376812, 361.912034021, 73575.8882343
0.0254430379747, 38.2634782609, 361.333193441, 73575.8882343
0.0254430379747, 38.8423188406, 360.754352861, 73575.8882343
0.0254430379747, 39.4211594203, 360.175512282, 73575.8882343
0.0254430379747, 40.0, 359.596671702, 73575.8882343
0.0250632911392, 0.06, 216.279343583, 38930.3072013
0.0250632911392, 0.63884057971, 300.307653708, 54155.3805225
0.0250632911392, 1.21768115942, 347.155173828, 62689.7634086
0.0250632911392, 1.79652173913, 373.161080169, 67473.693818
0.0250632911392, 2.37536231884, 387.484263663, 70155.3159654
0.0250632911392, 2.95420289855, 395.258721392, 71658.4936303
0.0250632911392, 3.53304347826, 399.362304642, 72501.0967145
0.0250632911392, 4.11188405797, 401.40818691, 72973.4161043
0.0250632911392, 4.69072463768, 402.300629211, 73238.1737467
0.0250632911392, 5.26956521739, 402.546513162, 73386.5830873
0.0250632911392, 5.8484057971, 402.429970186, 73469.7736316
0.0250632911392, 6.42724637681, 402.110269558, 73516.4059165
0.0250632911392, 7.00608695652, 401.676689334, 73542.5455459
0.0250632911392, 7.58492753623, 401.179274142, 73557.1980603
0.0250632911392, 8.16376811594, 400.646076392, 73565.4114965
0.0250632911392, 8.74260869565, 400.092820805, 73570.0155209
0.0250632911392, 9.32144927536, 399.528321839, 73572.5962971
0.0250632911392, 9.90028985507, 398.957520421, 73574.0429458
0.0250632911392, 10.4791304348, 398.383186176, 73574.8538617
0.0250632911392, 11.0579710145, 397.806871613, 73575.3084189
0.0250632911392, 11.6368115942, 397.229446987, 73575.56322
0.0250632911392, 12.2156521739, 396.651400117, 73575.7060482
0.0250632911392, 12.7944927536, 396.073004449, 73575.7861103
0.0250632911392, 13.3733333333, 395.494413264, 73575.8309889
0.0250632911392, 13.952173913, 394.915712482, 73575.8561455
0.0250632911392, 14.5310144928, 394.336950266, 73575.870247
0.0250632911392, 15.1098550725, 393.758153613, 73575.8781515
0.0250632911392, 15.6886956522, 393.179337656, 73575.8825824
0.0250632911392, 16.2675362319, 392.600510878, 73575.8850661
0.0250632911392, 16.8463768116, 392.021678035, 73575.8864584
0.0250632911392, 17.4252173913, 391.442841793, 73575.8872388
0.0250632911392, 18.004057971, 390.864003644, 73575.8876763
0.0250632911392, 18.5828985507, 390.285164427, 73575.8879215
0.0250632911392, 19.1617391304, 389.706324611, 73575.888059
0.0250632911392, 19.7405797101, 389.127484459, 73575.888136
0.0250632911392, 20.3194202899, 388.54864412, 73575.8881792
0.0250632911392, 20.8982608696, 387.969803675, 73575.8882034
0.0250632911392, 21.4771014493, 387.39096317, 73575.888217
0.0250632911392, 22.055942029, 386.812122633, 73575.8882246
0.0250632911392, 22.6347826087, 386.233282077, 73575.8882288
0.0250632911392, 23.2136231884, 385.65444151, 73575.8882312
0.0250632911392, 23.7924637681, 385.075600938, 73575.8882326
0.0250632911392, 24.3713043478, 384.496760363, 73575.8882333
0.0250632911392, 24.9501449275, 383.917919785, 73575.8882338
0.0250632911392, 25.5289855072, 383.339079207, 73575.888234
0.0250632911392, 26.107826087, 382.760238628, 73575.8882341
0.0250632911392, 26.6866666667, 382.181398049, 73575.8882342
0.0250632911392, 27.2655072464, 381.602557469, 73575.8882342
0.0250632911392, 27.8443478261, 381.023716889, 73575.8882343
0.0250632911392, 28.4231884058, 380.44487631, 73575.8882343
0.0250632911392, 29.0020289855, 379.86603573, 73575.8882343
0.0250632911392, 29.5808695652, 379.287195151, 73575.8882343
0.0250632911392, 30.1597101449, 378.708354571, 73575.8882343
0.0250632911392, 30.7385507246, 378.129513991, 73575.8882343
0.0250632911392, 31.3173913043, 377.550673411, 73575.8882343
0.0250632911392, 31.8962318841, 376.971832832, 73575.8882343
0.0250632911392, 32.4750724638, 376.392992252, 73575.8882343
0.0250632911392, 33.0539130435, 375.814151672, 73575.8882343
0.0250632911392, 33.6327536232, 375.235311093, 73575.8882343
0.0250632911392, 34.2115942029, 374.656470513, 73575.8882343
0.0250632911392, 34.7904347826, 374.077629933, 73575.8882343
0.0250632911392, 35.3692753623, 373.498789353, 73575.8882343
0.0250632911392, 35.948115942, 372.919948774, 73575.8882343
0.0250632911392, 36.5269565217, 372.341108194, 73575.8882343
0.0250632911392, 37.1057971014, 371.762267614, 73575.8882343
0.0250632911392, 37.6846376812, 371.183427035, 73575.8882343
0.0250632911392, 38.2634782609, 370.604586455, 73575.8882343
0.0250632911392, 38.8423188406, 370.025745875, 73575.8882343
0.0250632911392, 39.4211594203, 369.446905295, 73575.8882343
0.0250632911392, 40.0, 368.868064716, 73575.8882343
0.0246835443038, 0.06, 221.248005532, 38930.3072013
0.0246835443038, 0.63884057971, 307.219486617, 54155.3805225
0.0246835443038, 1.21768115942, 355.15624714, 62689.7634086
0.0246835443038, 1.79652173913, 381.772724903, 67473.693818
0.0246835443038, 2.37536231884, 396.438162925, 70155.3159654
0.0246835443038, 2.95420289855, 404.404470711, 71658.4936303
0.0246835443038, 3.53304347826, 408.615595108, 72501.0967145
0.0246835443038, 4.11188405797, 410.721759339, 72973.4161043
0.0246835443038, 4.69072463768, 411.64799257, 73238.1737467
0.0246835443038, 5.26956521739, 411.912817954, 73386.5830873
0.0246835443038, 5.8484057971, 411.80689256, 73469.7736316
0.0246835443038, 6.42724637681, 411.493143594, 73516.4059165
0.0246835443038, 7.00608695652, 411.062899562, 73542.5455459
0.0246835443038, 7.58492753623, 410.567354465, 73557.1980603
0.0246835443038, 8.16376811594, 410.035204994, 73565.4114965
0.0246835443038, 8.74260869565, 409.482537016, 73570.0155209
0.0246835443038, 9.32144927536, 408.918367434, 73572.5962971
0.0246835443038, 9.90028985507, 408.347750651, 73574.0429458
0.0246835443038, 10.4791304348, 407.773519904, 73574.8538617
0.0246835443038, 11.0579710145, 407.197263356, 73575.3084189
0.0246835443038, 11.6368115942, 406.619871249, 73575.56322
0.0246835443038, 12.2156521739, 406.041842608, 73575.7060482
0.0246835443038, 12.7944927536, 405.463457159, 73575.7861103
0.0246835443038, 13.3733333333, 404.884871702, 73575.8309889
0.0246835443038, 13.952173913, 404.306174131, 73575.8561455
0.0246835443038, 14.5310144928, 403.727413714, 73575.870247
0.0246835443038, 15.1098550725, 403.14861807, 73575.8781515
0.0246835443038, 15.6886956522, 402.569802678, 73575.8825824
0.0246835443038, 16.2675362319, 401.990976218, 73575.8850661
0.0246835443038, 16.8463768116, 401.412143553, 73575.8864584
0.0246835443038, 17.4252173913, 400.833307409, 73575.8872388
0.0246835443038, 18.004057971, 400.254469317, 73575.8876763
0.0246835443038, 18.5828985507, 399.675630131, 73575.8879215
0.0246835443038, 19.1617391304, 399.096790333, 73575.888059
0.0246835443038, 19.7405797101, 398.517950191, 73575.888136
0.0246835443038, 20.3194202899, 397.939109857, 73575.8881792
0.0246835443038, 20.8982608696, 397.360269415, 73575.8882034
0.0246835443038, 21.4771014493, 396.781428912, 73575.888217
0.0246835443038, 22.055942029, 396.202588376, 73575.8882246
0.0246835443038, 22.6347826087, 395.62374782, 73575.8882288
0.0246835443038, 23.2136231884, 395.044907254, 73575.8882312
0.0246835443038, 23.7924637681, 394.466066682, 73575.8882326
0.0246835443038, 24.3713043478, 393.887226106, 73575.8882333
0.0246835443038, 24.9501449275, 393.308385529, 73575.8882338
0.0246835443038, 25.5289855072, 392.729544951, 73575.888234
0.0246835443038, 26.107826087, 392.150704372, 73575.8882341
0.0246835443038, 26.6866666667, 391.571863793, 73575.8882342
0.0246835443038, 27.2655072464, 390.993023213, 73575.8882342
0.0246835443038, 27.8443478261, 390.414182633, 73575.8882343
0.0246835443038, 28.4231884058, 389.835342054, 73575.8882343
0.0246835443038, 29.0020289855, 389.256501474, 73575.8882343
0.0246835443038, 29.5808695652, 388.677660895, 73575.8882343
0.0246835443038, 30.1597101449, 388.098820315, 73575.8882343
0.0246835443038, 30.7385507246, 387.519979735, 73575.8882343
0.0246835443038, 31.3173913043, 386.941139155, 73575.8882343
0.0246835443038, 31.8962318841, 386.362298576, 73575.8882343
0.0246835443038, 32.4750724638, 385.783457996, 73575.8882343
0.0246835443038, 33.0539130435, 385.204617416, 73575.8882343
0.0246835443038, 33.6327536232, 384.625776837, 73575.8882343
0.0246835443038, 34.2115942029, 384.046936257, 73575.8882343
0.0246835443038, 34.7904347826, 383.468095677, 73575.8882343
0.0246835443038, 35.3692753623, 382.889255097, 73575.8882343
0.0246835443038, 35.948115942, 382.310414518, 73575.8882343
0.0246835443038, 36.5269565217, 381.731573938, 73575.8882343
0.0246835443038, 37.1057971014, 381.152733358, 73575.8882343
0.0246835443038, 37.6846376812, 380.573892779, 73575.8882343
0.0246835443038, 38.2634782609, 379.995052199, 73575.8882343
0.0246835443038, 38.8423188406, 379.416211619, 73575.8882343
0.0246835443038, 39.4211594203, 378.837371039, 73575.8882343
0.0246835443038, 40.0, 378.25853046, 73575.8882343
0.0243037974684, 0.06, 226.277199035, 38930.3072013
0.0243037974684, 0.63884057971, 314.215524088, 54155.3805225
0.0243037974684, 1.21768115942, 363.254794867, 62689.7634086
0.0243037974684, 1.79652173913, 390.489282439, 67473.693818
0.0243037974684, 2.37536231884, 405.501144562, 70155.3159654
0.0243037974684, 2.95420289855, 413.661639651, 71658.4936303
0.0243037974684, 3.53304347826, 417.981615333, 72501.0967145
0.0243037974684, 4.11188405797, 420.148795923, 72973.4161043
0.0243037974684, 4.69072463768, 421.109231746, 73238.1737467
0.0243037974684, 5.26956521739, 421.393229321, 73386.5830873
0.0243037974684, 5.8484057971, 421.298050858, 73469.7736316
0.0243037974684, 6.42724637681, 420.990326063, 73516.4059165
0.0243037974684, 7.00608695652, 420.563458867, 73542.5455459
0.0243037974684, 7.58492753623, 420.069806648, 73557.1980603
0.0243037974684, 8.16376811594, 419.538718225, 73565.4114965
0.0243037974684, 8.74260869565, 418.986645017, 73570.0155209
0.0243037974684, 9.32144927536, 418.422808831, 73572.5962971
0.0243037974684, 9.90028985507, 417.852378933, 73574.0429458
0.0243037974684, 10.4791304348, 417.278252943, 73574.8538617
0.0243037974684, 11.0579710145, 416.702055116, 73575.3084189
0.0243037974684, 11.6368115942, 416.124695927, 73575.56322
0.0243037974684, 12.2156521739, 415.546685737, 73575.7060482
0.0243037974684, 12.7944927536, 414.968310631, 73575.7861103
0.0243037974684, 13.3733333333, 414.389730971, 73575.8309889
0.0243037974684, 13.952173913, 413.81103665, 73575.8561455
0.0243037974684, 14.5310144928, 413.232278055, 73575.870247
0.0243037974684, 15.1098550725, 412.653483431, 73575.8781515
0.0243037974684, 15.6886956522, 412.074668612, 73575.8825824
0.0243037974684, 16.2675362319, 411.495842473, 73575.8850661
0.0243037974684, 16.8463768116, 410.917009987, 73575.8864584
0.0243037974684, 17.4252173913, 410.338173945, 73575.8872388
0.0243037974684, 18.004057971, 409.759335909, 73575.8876763
0.0243037974684, 18.5828985507, 409.180496755, 73575.8879215
0.0243037974684, 19.1617391304, 408.601656974, 73575.888059
0.0243037974684, 19.7405797101, 408.022816842, 73575.888136
0.0243037974684, 20.3194202899, 407.443976514, 73575.8881792
0.0243037974684, 20.8982608696, 406.865136075, 73575.8882034
0.0243037974684, 21.4771014493, 406.286295574, 73575.888217
0.0243037974684, 22.055942029, 405.707455038, 73575.8882246
0.0243037974684, 22.6347826087, 405.128614484, 73575.8882288
0.0243037974684, 23.2136231884, 404.549773918, 73575.8882312
0.0243037974684, 23.7924637681, 403.970933346, 73575.8882326
0.0243037974684, 24.3713043478, 403.39209277, 73575.8882333
0.0243037974684, 24.9501449275, 402.813252193, 73575.8882338
0.0243037974684, 25.5289855072, 402.234411615, 73575.888234
0.0243037974684, 26.107826087, 401.655571036, 73575.8882341
0.0243037974684, 26.6866666667, 401.076730457, 73575.8882342
0.0243037974684, 27.2655072464, 400.497889877, 73575.8882342
0.0243037974684, 27.8443478261, 399.919049298, 73575.8882343
0.0243037974684, 28.4231884058, 399.340208718, 73575.8882343
0.0243037974684, 29.0020289855, 398.761368138, 73575.8882343
0.0243037974684, 29.5808695652, 398.182527559, 73575.8882343
0.0243037974684, 30.1597101449, 397.603686979, 73575.8882343
0.0243037974684, 30.7385507246, 397.024846399, 73575.8882343
0.0243037974684, 31.3173913043, 396.446005819, 73575.8882343
0.0243037974684, 31.8962318841, 395.86716524, 73575.8882343
0.0243037974684, 32.4750724638, 395.28832466, 73575.8882343
0.0243037974684, 33.0539130435, 394.70948408, 73575.8882343
0.0243037974684, 33.6327536232, 394.130643501, 73575.8882343
0.0243037974684, 34.2115942029, 393.551802921, 73575.8882343
0.0243037974684, 34.7904347826, 392.972962341, 73575.8882343
0.0243037974684, 35.3692753623, 392.394121762, 73575.8882343
0.0243037974684, 35.948115942, 391.815281182, 73575.8882343
0.0243037974684, 36.5269565217, 391.236440602, 73575.8882343
0.0243037974684, 37.1057971014, 390.657600022, 73575.8882343
0.0243037974684, 37.6846376812, 390.078759443, 73575.8882343
0.0243037974684, 38.2634782609, 389.499918863, 73575.8882343
0.0243037974684, 38.8423188406, 388.921078283, 73575.8882343
0.0243037974684, 39.4211594203, 388.342237704, 73575.8882343
0.0243037974684, 40.0, 387.763397124, 73575.8882343
0.0239240506329, 0.06, 231.364166421, 38930.3072013
0.0239240506329, 0.63884057971, 321.291929959, 54155.3805225
0.0239240506329, 1.21768115942, 371.446376305, 62689.7634086
0.0239240506329, 1.79652173913, 399.3059732, 67473.693818
0.0239240506329, 2.37536231884, 414.668239042, 70155.3159654
0.0239240506329, 2.95420289855, 423.025152199, 71658.4936303
0.0239240506329, 3.53304347826, 427.455229617, 72501.0967145
0.0239240506329, 4.11188405797, 429.684127505, 72973.4161043
0.0239240506329, 4.69072463768, 430.679158828, 73238.1737467
0.0239240506329, 5.26956521739, 430.98254884, 73386.5830873
0.0239240506329, 5.8484057971, 430.898240766, 73469.7736316
0.0239240506329, 6.42724637681, 430.596609344, 73516.4059165
0.0239240506329, 7.00608695652, 430.173157775, 73542.5455459
0.0239240506329, 7.58492753623, 429.68142018, 73557.1980603
0.0239240506329, 8.16376811594, 429.151404995, 73565.4114965
0.0239240506329, 8.74260869565, 428.599933388, 73570.0155209
0.0239240506329, 9.32144927536, 428.036434428, 73572.5962971
0.0239240506329, 9.90028985507, 427.466193562, 73574.0429458
0.0239240506329, 10.4791304348, 426.892173533, 73574.8538617
0.0239240506329, 11.0579710145, 426.316035103, 73575.3084189
0.0239240506329, 11.6368115942, 425.738709208, 73575.56322
0.0239240506329, 12.2156521739, 425.160717681, 73575.7060482
0.0239240506329, 12.7944927536, 424.582353036, 73575.7861103
0.0239240506329, 13.3733333333, 424.003779241, 73575.8309889
0.0239240506329, 13.952173913, 423.425088207, 73575.8561455
0.0239240506329, 14.5310144928, 422.846331454, 73575.870247
0.0239240506329, 15.1098550725, 422.267537864, 73575.8781515
0.0239240506329, 15.6886956522, 421.688723624, 73575.8825824
0.0239240506329, 16.2675362319, 421.109897809, 73575.8850661
0.0239240506329, 16.8463768116, 420.531065505, 73575.8864584
0.0239240506329, 17.4252173913, 419.952229565, 73575.8872388
0.0239240506329, 18.004057971, 419.373391586, 73575.8876763
0.0239240506329, 18.5828985507, 418.794552464, 73575.8879215
0.0239240506329, 19.1617391304, 418.215712701, 73575.888059
0.0239240506329, 19.7405797101, 417.63687258, 73575.888136
0.0239240506329, 20.3194202899, 417.058032257, 73575.8881792
0.0239240506329, 20.8982608696, 416.479191821, 73575.8882034
0.0239240506329, 21.4771014493, 415.900351322, 73575.888217
0.0239240506329, 22.055942029, 415.321510787, 73575.8882246
0.0239240506329, 22.6347826087, 414.742670233, 73575.8882288
0.0239240506329, 23.2136231884, 414.163829667, 73575.8882312
0.0239240506329, 23.7924637681, 413.584989096, 73575.8882326
0.0239240506329, 24.3713043478, 413.00614852, 73575.8882333
0.0239240506329, 24.9501449275, 412.427307943, 73575.8882338
0.0239240506329, 25.5289855072, 411.848467365, 73575.888234
0.0239240506329, 26.107826087, 411.269626786, 73575.8882341
0.0239240506329, 26.6866666667, 410.690786207, 73575.8882342
0.0239240506329, 27.2655072464, 410.111945627, 73575.8882342
0.0239240506329, 27.8443478261, 409.533105048, 73575.8882343
0.0239240506329, 28.4231884058, 408.954264468, 73575.8882343
0.0239240506329, 29.0020289855, 408.375423888, 73575.8882343
0.0239240506329, 29.5808695652, 407.796583309, 73575.8882343
0.0239240506329, 30.1597101449, 407.217742729, 73575.8882343
0.0239240506329, 30.7385507246, 406.638902149, 73575.8882343
0.0239240506329, 31.3173913043, 406.06006157, 73575.8882343
0.0239240506329, 31.8962318841, 405.48122099, 73575.8882343
0.0239240506329, 32.4750724638, 404.90238041, 73575.8882343
0.0239240506329, 33.0539130435, 404.323539831, 73575.8882343
0.0239240506329, 33.6327536232, 403.744699251, 73575.8882343
0.0239240506329, 34.2115942029, 403.165858671, 73575.8882343
0.0239240506329, 34.7904347826, 402.587018091, 73575.8882343
0.0239240506329, 35.3692753623, 402.008177512, 73575.8882343
0.0239240506329, 35.948115942, 401.429336932, 73575.8882343
0.0239240506329, 36.5269565217, 400.850496352, 73575.8882343
0.0239240506329, 37.1057971014, 400.271655773, 73575.8882343
0.0239240506329, 37.6846376812, 399.692815193, 73575.8882343
0.0239240506329, 38.2634782609, 399.113974613, 73575.8882343
0.0239240506329, 38.8423188406, 398.535134033, 73575.8882343
0.0239240506329, 39.4211594203, 397.956293454, 73575.8882343
0.0239240506329, 40.0, 397.377452874, 73575.8882343
0.0235443037975, 0.06, 236.505845862, 38930.3072013
0.0235443037975, 0.63884057971, 328.444444972, 54155.3805225
0.0235443037975, 1.21768115942, 379.726060975, 62689.7634086
0.0235443037975, 1.79652173913, 408.217490455, 67473.693818
0.0235443037975, 2.37536231884, 423.933928725, 70155.3159654
0.0235443037975, 2.95420289855, 432.489372495, 71658.4936303
0.0235443037975, 3.53304347826, 437.03073583, 72501.0967145
0.0235443037975, 4.11188405797, 439.322014805, 72973.4161043
0.0235443037975, 4.69072463768, 440.352013716, 73238.1737467
0.0235443037975, 5.26956521739, 440.675004735, 73386.5830873
0.0235443037975, 5.8484057971, 440.601683965, 73469.7736316
0.0235443037975, 6.42724637681, 440.306211453, 73516.4059165
0.0235443037975, 7.00608695652, 439.886212249, 73542.5455459
0.0235443037975, 7.58492753623, 439.396409869, 73557.1980603
0.0235443037975, 8.16376811594, 438.867479465, 73565.4114965
0.0235443037975, 8.74260869565, 438.31661593, 73570.0155209
0.0235443037975, 9.32144927536, 437.753457823, 73572.5962971
0.0235443037975, 9.90028985507, 437.183408021, 73574.0429458
0.0235443037975, 10.4791304348, 436.609495093, 73574.8538617
0.0235443037975, 11.0579710145, 436.033416699, 73575.3084189
0.0235443037975, 11.6368115942, 435.456124456, 73575.56322
0.0235443037975, 12.2156521739, 434.878151793, 73575.7060482
0.0235443037975, 12.7944927536, 434.299797722, 73575.7861103
0.0235443037975, 13.3733333333, 433.721229854, 73575.8309889
0.0235443037975, 13.952173913, 433.142542143, 73575.8561455
0.0235443037975, 14.5310144928, 432.563787253, 73575.870247
0.0235443037975, 15.1098550725, 431.984994706, 73575.8781515
0.0235443037975, 15.6886956522, 431.406181051, 73575.8825824
0.0235443037975, 16.2675362319, 430.827355564, 73575.8850661
0.0235443037975, 16.8463768116, 430.248523445, 73575.8864584
0.0235443037975, 17.4252173913, 429.669687608, 73575.8872388
0.0235443037975, 18.004057971, 429.090849686, 73575.8876763
0.0235443037975, 18.5828985507, 428.512010597, 73575.8879215
0.0235443037975, 19.1617391304, 427.933170852, 73575.888059
0.0235443037975, 19.7405797101, 427.354330741, 73575.888136
0.0235443037975, 20.3194202899, 426.775490423, 73575.8881792
0.0235443037975, 20.8982608696, 426.196649991, 73575.8882034
0.0235443037975, 21.4771014493, 425.617809494, 73575.888217
0.0235443037975, 22.055942029, 425.03896896, 73575.8882246
0.0235443037975, 22.6347826087, 424.460128406, 73575.8882288
0.0235443037975, 23.2136231884, 423.881287841, 73575.8882312
0.0235443037975, 23.7924637681, 423.30244727, 73575.8882326
0.0235443037975, 24.3713043478, 422.723606694, 73575.8882333
0.0235443037975, 24.9501449275, 422.144766117, 73575.8882338
0.0235443037975, 25.5289855072, 421.565925539, 73575.888234
0.0235443037975, 26.107826087, 420.98708496, 73575.8882341
0.0235443037975, 26.6866666667, 420.408244381, 73575.8882342
0.0235443037975, 27.2655072464, 419.829403801, 73575.8882342
0.0235443037975, 27.8443478261, 419.250563222, 73575.8882343
0.0235443037975, 28.4231884058, 418.671722642, 73575.8882343
0.0235443037975, 29.0020289855, 418.092882062, 73575.8882343
0.0235443037975, 29.5808695652, 417.514041483, 73575.8882343
0.0235443037975, 30.1597101449, 416.935200903, 73575.8882343
0.0235443037975, 30.7385507246, 416.356360323, 73575.8882343
0.0235443037975, 31.3173913043, 415.777519744, 73575.8882343
0.0235443037975, 31.8962318841, 415.198679164, 73575.8882343
0.0235443037975, 32.4750724638, 414.619838584, 73575.8882343
0.0235443037975, 33.0539130435, 414.040998005, 73575.8882343
0.0235443037975, 33.6327536232, 413.462157425, 73575.8882343
0.0235443037975, 34.2115942029, 412.883316845, 73575.8882343
0.0235443037975, 34.7904347826, 412.304476265, 73575.8882343
0.0235443037975, 35.3692753623, 411.725635686, 73575.8882343
0.0235443037975, 35.948115942, 411.146795106, 73575.8882343
0.0235443037975, 36.5269565217, 410.567954526, 73575.8882343
0.0235443037975, 37.1057971014, 409.989113947, 73575.8882343
0.0235443037975, 37.6846376812, 409.410273367, 73575.8882343
0.0235443037975, 38.2634782609, 408.831432787, 73575.8882343
0.0235443037975, 38.8423188406, 408.252592207, 73575.8882343
0.0235443037975, 39.4211594203, 407.673751628, 73575.8882343
0.0235443037975, 40.0, 407.094911048, 73575.8882343
0.023164556962, 0.06, 241.69885197, 38930.3072013
0.023164556962, 0.63884057971, 335.668359757, 54155.3805225
0.023164556962, 1.21768115942, 388.088397356, 62689.7634086
0.023164556962, 1.79652173913, 417.217966671, 67473.693818
0.023164556962, 2.37536231884, 433.292112887, 70155.3159654
0.023164556962, 2.95420289855, 442.048069094, 71658.4936303
0.023164556962, 3.53304347826, 446.701829255, 72501.0967145
0.023164556962, 4.11188405797, 449.056112035, 72973.4161043
0.023164556962, 4.69072463768, 450.121427596, 73238.1737467
0.023164556962, 5.26956521739, 450.46421529, 73386.5830873
0.023164556962, 5.8484057971, 450.401991504, 73469.7736316
0.023164556962, 6.42724637681, 450.112739383, 73516.4059165
0.023164556962, 7.00608695652, 449.696227006, 73542.5455459
0.023164556962, 7.58492753623, 449.20837916, 73557.1980603
0.023164556962, 8.16376811594, 448.680544366, 73565.4114965
0.023164556962, 8.74260869565, 448.130294972, 73570.0155209
0.023164556962, 9.32144927536, 447.567481122, 73572.5962971
0.023164556962, 9.90028985507, 446.997624291, 73574.0429458
0.023164556962, 10.4791304348, 446.423819534, 73574.8538617
0.023164556962, 11.0579710145, 445.847801773, 73575.3084189
0.023164556962, 11.6368115942, 445.270543519, 73575.56322
0.023164556962, 12.2156521739, 444.692589909, 73575.7060482
0.023164556962, 12.7944927536, 444.114246518, 73575.7861103
0.023164556962, 13.3733333333, 443.535684636, 73575.8309889
0.023164556962, 13.952173913, 442.95700028, 73575.8561455
0.023164556962, 14.5310144928, 442.378247271, 73575.870247
0.023164556962, 15.1098550725, 441.799455779, 73575.8781515
0.023164556962, 15.6886956522, 441.220642715, 73575.8825824
0.023164556962, 16.2675362319, 440.64181756, 73575.8850661
0.023164556962, 16.8463768116, 440.062985626, 73575.8864584
0.023164556962, 17.4252173913, 439.484149893, 73575.8872388
0.023164556962, 18.004057971, 438.905312029, 73575.8876763
0.023164556962, 18.5828985507, 438.326472973, 73575.8879215
0.023164556962, 19.1617391304, 437.747633247, 73575.888059
0.023164556962, 19.7405797101, 437.168793145, 73575.888136
0.023164556962, 20.3194202899, 436.589952834, 73575.8881792
0.023164556962, 20.8982608696, 436.011112404, 73575.8882034
0.023164556962, 21.4771014493, 435.432271909, 73575.888217
0.023164556962, 22.055942029, 434.853431377, 73575.8882246
0.023164556962, 22.6347826087, 434.274590823, 73575.8882288
0.023164556962, 23.2136231884, 433.695750258, 73575.8882312
0.023164556962, 23.7924637681, 433.116909687, 73575.8882326
0.023164556962, 24.3713043478, 432.538069112, 73575.8882333
0.023164556962, 24.9501449275, 431.959228535, 73575.8882338
0.023164556962, 25.5289855072, 431.380387957, 73575.888234
0.023164556962, 26.107826087, 430.801547378, 73575.8882341
0.023164556962, 26.6866666667, 430.222706799, 73575.8882342
0.023164556962, 27.2655072464, 429.643866219, 73575.8882342
0.023164556962, 27.8443478261, 429.06502564, 73575.8882343
0.023164556962, 28.4231884058, 428.48618506, 73575.8882343
0.023164556962, 29.0020289855, 427.90734448, 73575.8882343
0.023164556962, 29.5808695652, 427.328503901, 73575.8882343
0.023164556962, 30.1597101449, 426.749663321, 73575.8882343
0.023164556962, 30.7385507246, 426.170822741, 73575.8882343
0.023164556962, 31.3173913043, 425.591982161, 73575.8882343
0.023164556962, 31.8962318841, 425.013141582, 73575.8882343
0.023164556962, 32.4750724638, 424.434301002, 73575.8882343
0.023164556962, 33.0539130435, 423.855460422, 73575.8882343
0.023164556962, 33.6327536232, 423.276619843, 73575.8882343
0.023164556962, 34.2115942029, 422.697779263, 73575.8882343
0.023164556962, 34.7904347826, 422.118938683, 73575.8882343
0.023164556962, 35.3692753623, 421.540098103, 73575.8882343
0.023164556962, 35.948115942, 420.961257524, 73575.8882343
0.023164556962, 36.5269565217, 420.382416944, 73575.8882343
0.023164556962, 37.1057971014, 419.803576364, 73575.8882343
0.023164556962, 37.6846376812, 419.224735785, 73575.8882343
0.023164556962, 38.2634782609, 418.645895205, 73575.8882343
0.023164556962, 38.8423188406, 418.067054625, 73575.8882343
0.023164556962, 39.4211594203, 417.488214045, 73575.8882343
0.023164556962, 40.0, 416.909373466, 73575.8882343
0.0227848101266, 0.06, 246.939455327, 38930.3072013
0.0227848101266, 0.63884057971, 342.95848638, 54155.3805225
0.0227848101266, 1.21768115942, 396.527379942, 62689.7634086
0.0227848101266, 1.79652173913, 426.300938056, 67473.693818
0.0227848101266, 2.37536231884, 442.736070841, 70155.3159654
0.0227848101266, 2.95420289855, 451.694377311, 71658.4936303
0.0227848101266, 3.53304347826, 456.461564488, 72501.0967145
0.0227848101266, 4.11188405797, 458.879428543, 72973.4161043
0.0227848101266, 4.69072463768, 459.980384455, 73238.1737467
0.0227848101266, 5.26956521739, 460.343150272, 73386.5830873
0.0227848101266, 5.8484057971, 460.292125181, 73469.7736316
0.0227848101266, 6.42724637681, 460.009150466, 73516.4059165
0.0227848101266, 7.00608695652, 459.596156875, 73542.5455459
0.0227848101266, 7.58492753623, 459.110281477, 73557.1980603
0.0227848101266, 8.16376811594, 458.583552334, 73565.4114965
0.0227848101266, 8.74260869565, 458.033922712, 73570.0155209
0.0227848101266, 9.32144927536, 457.471456272, 73572.5962971
0.0227848101266, 9.90028985507, 456.901794183, 73574.0429458
0.0227848101266, 10.4791304348, 456.328098586, 73574.8538617
0.0227848101266, 11.0579710145, 455.752142016, 73575.3084189
0.0227848101266, 11.6368115942, 455.174918062, 73575.56322
0.0227848101266, 12.2156521739, 454.596983678, 73575.7060482
0.0227848101266, 12.7944927536, 454.018651065, 73575.7861103
0.0227848101266, 13.3733333333, 453.440095225, 73575.8309889
0.0227848101266, 13.952173913, 452.861414255, 73575.8561455
0.0227848101266, 14.5310144928, 452.282663145, 73575.870247
0.0227848101266, 15.1098550725, 451.703872717, 73575.8781515
0.0227848101266, 15.6886956522, 451.125060249, 73575.8825824
0.0227848101266, 16.2675362319, 450.546235428, 73575.8850661
0.0227848101266, 16.8463768116, 449.967403682, 73575.8864584
0.0227848101266, 17.4252173913, 449.388568053, 73575.8872388
0.0227848101266, 18.004057971, 448.809730249, 73575.8876763
0.0227848101266, 18.5828985507, 448.230891225, 73575.8879215
0.0227848101266, 19.1617391304, 447.652051518, 73575.888059
0.0227848101266, 19.7405797101, 447.073211427, 73575.888136
0.0227848101266, 20.3194202899, 446.494371121, 73575.8881792
0.0227848101266, 20.8982608696, 445.915530695, 73575.8882034
0.0227848101266, 21.4771014493, 445.336690201, 73575.888217
0.0227848101266, 22.055942029, 444.75784967, 73575.8882246
0.0227848101266, 22.6347826087, 444.179009117, 73575.8882288
0.0227848101266, 23.2136231884, 443.600168553, 73575.8882312
0.0227848101266, 23.7924637681, 443.021327982, 73575.8882326
0.0227848101266, 24.3713043478, 442.442487407, 73575.8882333
0.0227848101266, 24.9501449275, 441.86364683, 73575.8882338
0.0227848101266, 25.5289855072, 441.284806251, 73575.888234
0.0227848101266, 26.107826087, 440.705965673, 73575.8882341
0.0227848101266, 26.6866666667, 440.127125093, 73575.8882342
0.0227848101266, 27.2655072464, 439.548284514, 73575.8882342
0.0227848101266, 27.8443478261, 438.969443934, 73575.8882343
0.0227848101266, 28.4231884058, 438.390603355, 73575.8882343
0.0227848101266, 29.0020289855, 437.811762775, 73575.8882343
0.0227848101266, 29.5808695652, 437.232922195, 73575.8882343
0.0227848101266, 30.1597101449, 436.654081616, 73575.8882343
0.0227848101266, 30.7385507246, 436.075241036, 73575.8882343
0.0227848101266, 31.3173913043, 435.496400456, 73575.8882343
0.0227848101266, 31.8962318841, 434.917559876, 73575.8882343
0.0227848101266, 32.4750724638, 434.338719297, 73575.8882343
0.0227848101266, 33.0539130435, 433.759878717, 73575.8882343
0.0227848101266, 33.6327536232, 433.181038137, 73575.8882343
0.0227848101266, 34.2115942029, 432.602197558, 73575.8882343
0.0227848101266, 34.7904347826, 432.023356978, 73575.8882343
0.0227848101266, 35.3692753623, 431.444516398, 73575.8882343
0.0227848101266, 35.948115942, 430.865675819, 73575.8882343
0.0227848101266, 36.5269565217, 430.286835239, 73575.8882343
0.0227848101266, 37.1057971014, 429.707994659, 73575.8882343
0.0227848101266, 37.6846376812, 429.129154079, 73575.8882343
0.0227848101266, 38.2634782609, 428.5503135, 73575.8882343
0.0227848101266, 38.8423188406, 427.97147292, 73575.8882343
0.0227848101266, 39.4211594203, 427.39263234, 73575.8882343
0.0227848101266, 40.0, 426.813791761, 73575.8882343
0.0224050632911, 0.06, 252.223560933, 38930.3072013
0.0224050632911, 0.63884057971, 350.309128345, 54155.3805225
0.0224050632911, 1.21768115942, 405.036414525, 62689.7634086
0.0224050632911, 1.79652173913, 435.459307188, 67473.693818
0.0224050632911, 2.37536231884, 452.258423092, 70155.3159654
0.0224050632911, 2.95420289855, 461.420759535, 71658.4936303
0.0224050632911, 3.53304347826, 466.302315284, 72501.0967145
0.0224050632911, 4.11188405797, 468.784288403, 72973.4161043
0.0224050632911, 4.69072463768, 469.921180516, 73238.1737467
0.0224050632911, 5.26956521739, 470.304090295, 73386.5830873
0.0224050632911, 5.8484057971, 470.26435686, 73469.7736316
0.0224050632911, 6.42724637681, 469.987711658, 73516.4059165
0.0224050632911, 7.00608695652, 469.578266063, 73542.5455459
0.0224050632911, 7.58492753623, 469.094379487, 73557.1980603
0.0224050632911, 8.16376811594, 468.568765174, 73565.4114965
0.0224050632911, 8.74260869565, 468.019760466, 73570.0155209
0.0224050632911, 9.32144927536, 467.457644322, 73572.5962971
0.0224050632911, 9.90028985507, 466.88817859, 73574.0429458
0.0224050632911, 10.4791304348, 466.314593061, 73574.8538617
0.0224050632911, 11.0579710145, 465.738698189, 73575.3084189
0.0224050632911, 11.6368115942, 465.16150882, 73575.56322
0.0224050632911, 12.2156521739, 464.583593822, 73575.7060482
0.0224050632911, 12.7944927536, 464.005272076, 73575.7861103
0.0224050632911, 13.3733333333, 463.426722327, 73575.8309889
0.0224050632911, 13.952173913, 462.848044772, 73575.8561455
0.0224050632911, 14.5310144928, 462.269295576, 73575.870247
0.0224050632911, 15.1098550725, 461.690506221, 73575.8781515
0.0224050632911, 15.6886956522, 461.111694355, 73575.8825824
0.0224050632911, 16.2675362319, 460.53286987, 73575.8850661
0.0224050632911, 16.8463768116, 459.954038313, 73575.8864584
0.0224050632911, 17.4252173913, 459.375202791, 73575.8872388
0.0224050632911, 18.004057971, 458.796365046, 73575.8876763
0.0224050632911, 18.5828985507, 458.217526055, 73575.8879215
0.0224050632911, 19.1617391304, 457.638686366, 73575.888059
0.0224050632911, 19.7405797101, 457.059846286, 73575.888136
0.0224050632911, 20.3194202899, 456.481005986, 73575.8881792
0.0224050632911, 20.8982608696, 455.902165563, 73575.8882034
0.0224050632911, 21.4771014493, 455.323325072, 73575.888217
0.0224050632911, 22.055942029, 454.744484541, 73575.8882246
0.0224050632911, 22.6347826087, 454.165643989, 73575.8882288
0.0224050632911, 23.2136231884, 453.586803425, 73575.8882312
0.0224050632911, 23.7924637681, 453.007962854, 73575.8882326
0.0224050632911, 24.3713043478, 452.429122279, 73575.8882333
0.0224050632911, 24.9501449275, 451.850281702, 73575.8882338
0.0224050632911, 25.5289855072, 451.271441124, 73575.888234
0.0224050632911, 26.107826087, 450.692600545, 73575.8882341
0.0224050632911, 26.6866666667, 450.113759966, 73575.8882342
0.0224050632911, 27.2655072464, 449.534919386, 73575.8882342
0.0224050632911, 27.8443478261, 448.956078807, 73575.8882343
0.0224050632911, 28.4231884058, 448.377238227, 73575.8882343
0.0224050632911, 29.0020289855, 447.798397648, 73575.8882343
0.0224050632911, 29.5808695652, 447.219557068, 73575.8882343
0.0224050632911, 30.1597101449, 446.640716488, 73575.8882343
0.0224050632911, 30.7385507246, 446.061875908, 73575.8882343
0.0224050632911, 31.3173913043, 445.483035329, 73575.8882343
0.0224050632911, 31.8962318841, 444.904194749, 73575.8882343
0.0224050632911, 32.4750724638, 444.325354169, 73575.8882343
0.0224050632911, 33.0539130435, 443.74651359, 73575.8882343
0.0224050632911, 33.6327536232, 443.16767301, 73575.8882343
0.0224050632911, 34.2115942029, 442.58883243, 73575.8882343
0.0224050632911, 34.7904347826, 442.009991851, 73575.8882343
0.0224050632911, 35.3692753623, 441.431151271, 73575.8882343
0.0224050632911, 35.948115942, 440.852310691, 73575.8882343
0.0224050632911, 36.5269565217, 440.273470111, 73575.8882343
0.0224050632911, 37.1057971014, 439.694629532, 73575.8882343
0.0224050632911, 37.6846376812, 439.115788952, 73575.8882343
0.0224050632911, 38.2634782609, 438.536948372, 73575.8882343
0.0224050632911, 38.8423188406, 437.958107793, 73575.8882343
0.0224050632911, 39.4211594203, 437.379267213, 73575.8882343
0.0224050632911, 40.0, 436.800426633, 73575.8882343
0.0220253164557, 0.06, 257.54668549, 38930.3072013
0.0220253164557, 0.63884057971, 357.714049001, 54155.3805225
0.0220253164557, 1.21768115942, 413.608281614, 62689.7634086
0.0220253164557, 1.79652173913, 444.685303651, 67473.693818
0.0220253164557, 2.37536231884, 461.851090401, 70155.3159654
0.0220253164557, 2.95420289855, 471.218963418, 71658.4936303
0.0220253164557, 3.53304347826, 476.215732262, 72501.0967145
0.0220253164557, 4.11188405797, 478.762287839, 72973.4161043
0.0220253164557, 4.69072463768, 479.935381513, 73238.1737467
0.0220253164557, 5.26956521739, 480.338584002, 73386.5830873
0.0220253164557, 5.8484057971, 480.310225602, 73469.7736316
0.0220253164557, 6.42724637681, 480.039956653, 73516.4059165
0.0220253164557, 7.00608695652, 479.634085253, 73542.5455459
0.0220253164557, 7.58492753623, 479.152202183, 73557.1980603
0.0220253164557, 8.16376811594, 478.627710933, 73565.4114965
0.0220253164557, 8.74260869565, 478.079335755, 73570.0155209
0.0220253164557, 9.32144927536, 477.517572493, 73572.5962971
0.0220253164557, 9.90028985507, 476.948304567, 73574.0429458
0.0220253164557, 10.4791304348, 476.374829919, 73574.8538617
0.0220253164557, 11.0579710145, 475.798997201, 73575.3084189
0.0220253164557, 11.6368115942, 475.221842671, 73575.56322
0.0220253164557, 12.2156521739, 474.643947204, 73575.7060482
0.0220253164557, 12.7944927536, 474.065636405, 73575.7861103
0.0220253164557, 13.3733333333, 473.487092792, 73575.8309889
0.0220253164557, 13.952173913, 472.908418677, 73575.8561455
0.0220253164557, 14.5310144928, 472.329671409, 73575.870247
0.0220253164557, 15.1098550725, 471.750883134, 73575.8781515
0.0220253164557, 15.6886956522, 471.172071874, 73575.8825824
0.0220253164557, 16.2675362319, 470.59324773, 73575.8850661
0.0220253164557, 16.8463768116, 470.014416363, 73575.8864584
0.0220253164557, 17.4252173913, 469.435580947, 73575.8872388
0.0220253164557, 18.004057971, 468.856743262, 73575.8876763
0.0220253164557, 18.5828985507, 468.277904305, 73575.8879215
0.0220253164557, 19.1617391304, 467.699064635, 73575.888059
0.0220253164557, 19.7405797101, 467.120224565, 73575.888136
0.0220253164557, 20.3194202899, 466.541384271, 73575.8881792
0.0220253164557, 20.8982608696, 465.962543852, 73575.8882034
0.0220253164557, 21.4771014493, 465.383703362, 73575.888217
0.0220253164557, 22.055942029, 464.804862832, 73575.8882246
0.0220253164557, 22.6347826087, 464.226022281, 73575.8882288
0.0220253164557, 23.2136231884, 463.647181717, 73575.8882312
0.0220253164557, 23.7924637681, 463.068341146, 73575.8882326
0.0220253164557, 24.3713043478, 462.489500572, 73575.8882333
0.0220253164557, 24.9501449275, 461.910659995, 73575.8882338
0.0220253164557, 25.5289855072, 461.331819416, 73575.888234
0.0220253164557, 26.107826087, 460.752978838, 73575.8882341
0.0220253164557, 26.6866666667, 460.174138258, 73575.8882342
0.0220253164557, 27.2655072464, 459.595297679, 73575.8882342
0.0220253164557, 27.8443478261, 459.016457099, 73575.8882343
0.0220253164557, 28.4231884058, 458.43761652, 73575.8882343
0.0220253164557, 29.0020289855, 457.85877594, 73575.8882343
0.0220253164557, 29.5808695652, 457.27993536, 73575.8882343
0.0220253164557, 30.1597101449, 456.701094781, 73575.8882343
0.0220253164557, 30.7385507246, 456.122254201, 73575.8882343
0.0220253164557, 31.3173913043, 455.543413621, 73575.8882343
0.0220253164557, 31.8962318841, 454.964573042, 73575.8882343
0.0220253164557, 32.4750724638, 454.385732462, 73575.8882343
0.0220253164557, 33.0539130435, 453.806891882, 73575.8882343
0.0220253164557, 33.6327536232, 453.228051302, 73575.8882343
0.0220253164557, 34.2115942029, 452.649210723, 73575.8882343
0.0220253164557, 34.7904347826, 452.070370143, 73575.8882343
0.0220253164557, 35.3692753623, 451.491529563, 73575.8882343
0.0220253164557, 35.948115942, 450.912688984, 73575.8882343
0.0220253164557, 36.5269565217, 450.333848404, 73575.8882343
0.0220253164557, 37.1057971014, 449.755007824, 73575.8882343
0.0220253164557, 37.6846376812, 449.176167245, 73575.8882343
0.0220253164557, 38.2634782609, 448.597326665, 73575.8882343
0.0220253164557, 38.8423188406, 448.018486085, 73575.8882343
0.0220253164557, 39.4211594203, 447.439645505, 73575.8882343
0.0220253164557, 40.0, 446.860804926, 73575.8882343
0.0216455696203, 0.06, 262.90393348, 38930.3072013
0.0216455696203, 0.63884057971, 365.166438265, 54155.3805225
0.0216455696203, 1.21768115942, 422.235097921, 62689.7634086
0.0216455696203, 1.79652173913, 453.970442571, 67473.693818
0.0216455696203, 2.37536231884, 471.50525068, 70155.3159654
0.0216455696203, 2.95420289855, 481.079977844, 71658.4936303
0.0216455696203, 3.53304347826, 486.192698347, 72501.0967145
0.0216455696203, 4.11188405797, 488.804250382, 72973.4161043
0.0216455696203, 4.69072463768, 490.013777685, 73238.1737467
0.0216455696203, 5.26956521739, 490.437402967, 73386.5830873
0.0216455696203, 5.8484057971, 490.420492522, 73469.7736316
0.0216455696203, 6.42724637681, 490.156640699, 73516.4059165
0.0216455696203, 7.00608695652, 489.754366406, 73542.5455459
0.0216455696203, 7.58492753623, 489.274499688, 73557.1980603
0.0216455696203, 8.16376811594, 488.751138698, 73565.4114965
0.0216455696203, 8.74260869565, 488.203397086, 73570.0155209
0.0216455696203, 9.32144927536, 487.641988967, 73572.5962971
0.0216455696203, 9.90028985507, 487.072920117, 73574.0429458
0.0216455696203, 10.4791304348, 486.49955706, 73574.8538617
0.0216455696203, 11.0579710145, 485.923786894, 73575.3084189
0.0216455696203, 11.6368115942, 485.346667428, 73575.56322
0.0216455696203, 12.2156521739, 484.768791615, 73575.7060482
0.0216455696203, 12.7944927536, 484.190491834, 73575.7861103
0.0216455696203, 13.3733333333, 483.611954397, 73575.8309889
0.0216455696203, 13.952173913, 483.033283744, 73575.8561455
0.0216455696203, 14.5310144928, 482.454538416, 73575.870247
0.0216455696203, 15.1098550725, 481.875751229, 73575.8781515
0.0216455696203, 15.6886956522, 481.296940579, 73575.8825824
0.0216455696203, 16.2675362319, 480.718116776, 73575.8850661
0.0216455696203, 16.8463768116, 480.139285601, 73575.8864584
0.0216455696203, 17.4252173913, 479.560450293, 73575.8872388
0.0216455696203, 18.004057971, 478.981612668, 73575.8876763
0.0216455696203, 18.5828985507, 478.402773744, 73575.8879215
0.0216455696203, 19.1617391304, 477.823934093, 73575.888059
0.0216455696203, 19.7405797101, 477.245094034, 73575.888136
0.0216455696203, 20.3194202899, 476.666253746, 73575.8881792
0.0216455696203, 20.8982608696, 476.08741333, 73575.8882034
0.0216455696203, 21.4771014493, 475.508572842, 73575.888217
0.0216455696203, 22.055942029, 474.929732313, 73575.8882246
0.0216455696203, 22.6347826087, 474.350891763, 73575.8882288
0.0216455696203, 23.2136231884, 473.772051199, 73575.8882312
0.0216455696203, 23.7924637681, 473.193210628, 73575.8882326
0.0216455696203, 24.3713043478, 472.614370054, 73575.8882333
0.0216455696203, 24.9501449275, 472.035529477, 73575.8882338
0.0216455696203, 25.5289855072, 471.456688899, 73575.888234
0.0216455696203, 26.107826087, 470.87784832, 73575.8882341
0.0216455696203, 26.6866666667, 470.299007741, 73575.8882342
0.0216455696203, 27.2655072464, 469.720167161, 73575.8882342
0.0216455696203, 27.8443478261, 469.141326582, 73575.8882343
0.0216455696203, 28.4231884058, 468.562486002, 73575.8882343
0.0216455696203, 29.0020289855, 467.983645422, 73575.8882343
0.0216455696203, 29.5808695652, 467.404804843, 73575.8882343
0.0216455696203, 30.1597101449, 466.825964263, 73575.8882343
0.0216455696203, 30.7385507246, 466.247123683, 73575.8882343
0.0216455696203, 31.3173913043, 465.668283104, 73575.8882343
0.0216455696203, 31.8962318841, 465.089442524, 73575.8882343
0.0216455696203, 32.4750724638, 464.510601944, 73575.8882343
0.0216455696203, 33.0539130435, 463.931761365, 73575.8882343
0.0216455696203, 33.6327536232, 463.352920785, 73575.8882343
0.0216455696203, 34.2115942029, 462.774080205, 73575.8882343
0.0216455696203, 34.7904347826, 462.195239625, 73575.8882343
0.0216455696203, 35.3692753623, 461.616399046, 73575.8882343
0.0216455696203, 35.948115942, 461.037558466, 73575.8882343
0.0216455696203, 36.5269565217, 460.458717886, 73575.8882343
0.0216455696203, 37.1057971014, 459.879877307, 73575.8882343
0.0216455696203, 37.6846376812, 459.301036727, 73575.8882343
0.0216455696203, 38.2634782609, 458.722196147, 73575.8882343
0.0216455696203, 38.8423188406, 458.143355567, 73575.8882343
0.0216455696203, 39.4211594203, 457.564514988, 73575.8882343
0.0216455696203, 40.0, 456.985674408, 73575.8882343
0.0212658227848, 0.06, 268.289971967, 38930.3072013
0.0212658227848, 0.63884057971, 372.65887757, 54155.3805225
0.0212658227848, 1.21768115942, 430.908275781, 62689.7634086
0.0212658227848, 1.79652173913, 463.30548095, 67473.693818
0.0212658227848, 2.37536231884, 481.211293583, 70155.3159654
0.0212658227848, 2.95420289855, 490.993986554, 71658.4936303
0.0212658227848, 3.53304347826, 496.223281853, 72501.0967145
0.0212658227848, 4.11188405797, 498.900179646, 72973.4161043
0.0212658227848, 4.69072463768, 500.146336376, 73238.1737467
0.0212658227848, 5.26956521739, 500.590494207, 73386.5830873
0.0212658227848, 5.8484057971, 500.585093239, 73469.7736316
0.0212658227848, 6.42724637681, 500.327693029, 73516.4059165
0.0212658227848, 7.00608695652, 499.929035174, 73542.5455459
0.0212658227848, 7.58492753623, 499.451195642, 73557.1980603
0.0212658227848, 8.16376811594, 498.928970988, 73565.4114965
0.0212658227848, 8.74260869565, 498.381866347, 73570.0155209
0.0212658227848, 9.32144927536, 497.82081528, 73572.5962971
0.0212658227848, 9.90028985507, 497.251946575, 73574.0429458
0.0212658227848, 10.4791304348, 496.678695709, 73574.8538617
0.0212658227848, 11.0579710145, 496.102988431, 73575.3084189
0.0212658227848, 11.6368115942, 495.525904217, 73575.56322
0.0212658227848, 12.2156521739, 494.948048165, 73575.7060482
0.0212658227848, 12.7944927536, 494.36975946, 73575.7861103
0.0212658227848, 13.3733333333, 493.791228232, 73575.8309889
0.0212658227848, 13.952173913, 493.212561059, 73575.8561455
0.0212658227848, 14.5310144928, 492.633817682, 73575.870247
0.0212658227848, 15.1098550725, 492.055031589, 73575.8781515
0.0212658227848, 15.6886956522, 491.476221552, 73575.8825824
0.0212658227848, 16.2675362319, 490.897398093, 73575.8850661
0.0212658227848, 16.8463768116, 490.31856711, 73575.8864584
0.0212658227848, 17.4252173913, 489.73973191, 73575.8872388
0.0212658227848, 18.004057971, 489.160894346, 73575.8876763
0.0212658227848, 18.5828985507, 488.582055456, 73575.8879215
0.0212658227848, 19.1617391304, 488.003215824, 73575.888059
0.0212658227848, 19.7405797101, 487.424375775, 73575.888136
0.0212658227848, 20.3194202899, 486.845535493, 73575.8881792
0.0212658227848, 20.8982608696, 486.26669508, 73575.8882034
0.0212658227848, 21.4771014493, 485.687854594, 73575.888217
0.0212658227848, 22.055942029, 485.109014067, 73575.8882246
0.0212658227848, 22.6347826087, 484.530173517, 73575.8882288
0.0212658227848, 23.2136231884, 483.951332954, 73575.8882312
0.0212658227848, 23.7924637681, 483.372492383, 73575.8882326
0.0212658227848, 24.3713043478, 482.793651809, 73575.8882333
0.0212658227848, 24.9501449275, 482.214811232, 73575.8882338
0.0212658227848, 25.5289855072, 481.635970654, 73575.888234
0.0212658227848, 26.107826087, 481.057130075, 73575.8882341
0.0212658227848, 26.6866666667, 480.478289496, 73575.8882342
0.0212658227848, 27.2655072464, 479.899448916, 73575.8882342
0.0212658227848, 27.8443478261, 479.320608337, 73575.8882343
0.0212658227848, 28.4231884058, 478.741767757, 73575.8882343
0.0212658227848, 29.0020289855, 478.162927177, 73575.8882343
0.0212658227848, 29.5808695652, 477.584086598, 73575.8882343
0.0212658227848, 30.1597101449, 477.005246018, 73575.8882343
0.0212658227848, 30.7385507246, 476.426405438, 73575.8882343
0.0212658227848, 31.3173913043, 475.847564859, 73575.8882343
0.0212658227848, 31.8962318841, 475.268724279, 73575.8882343
0.0212658227848, 32.4750724638, 474.689883699, 73575.8882343
0.0212658227848, 33.0539130435, 474.111043119, 73575.8882343
0.0212658227848, 33.6327536232, 473.53220254, 73575.8882343
0.0212658227848, 34.2115942029, 472.95336196, 73575.8882343
0.0212658227848, 34.7904347826, 472.37452138, 73575.8882343
0.0212658227848, 35.3692753623, 471.795680801, 73575.8882343
0.0212658227848, 35.948115942, 471.216840221, 73575.8882343
0.0212658227848, 36.5269565217, 470.637999641, 73575.8882343
0.0212658227848, 37.1057971014, 470.059159061, 73575.8882343
0.0212658227848, 37.6846376812, 469.480318482, 73575.8882343
0.0212658227848, 38.2634782609, 468.901477902, 73575.8882343
0.0212658227848, 38.8423188406, 468.322637322, 73575.8882343
0.0212658227848, 39.4211594203, 467.743796743, 73575.8882343
0.0212658227848, 40.0, 467.164956163, 73575.8882343
0.0208860759494, 0.06, 273.699004079, 38930.3072013
0.0208860759494, 0.63884057971, 380.183302968, 54155.3805225
0.0208860759494, 1.21768115942, 439.618480445, 62689.7634086
0.0208860759494, 1.79652173913, 472.680371691, 67473.693818
0.0208860759494, 2.37536231884, 490.958772709, 70155.3159654
0.0208860759494, 2.95420289855, 500.950319318, 71658.4936303
0.0208860759494, 3.53304347826, 506.296687085, 72501.0967145
0.0208860759494, 4.11188405797, 509.039209604, 72973.4161043
0.0208860759494, 4.69072463768, 510.322152137, 73238.1737467
0.0208860759494, 5.26956521739, 510.786930172, 73386.5830873
0.0208860759494, 5.8484057971, 510.793087815, 73469.7736316
0.0208860759494, 6.42724637681, 510.542166762, 73516.4059165
0.0208860759494, 7.00608695652, 510.147140784, 73542.5455459
0.0208860759494, 7.58492753623, 509.671337093, 73557.1980603
0.0208860759494, 8.16376811594, 509.150253626, 73565.4114965
0.0208860759494, 8.74260869565, 508.603788674, 73570.0155209
0.0208860759494, 9.32144927536, 508.043096184, 73572.5962971
0.0208860759494, 9.90028985507, 507.474428478, 73574.0429458
0.0208860759494, 10.4791304348, 506.901290282, 73574.8538617
0.0208860759494, 11.0579710145, 506.325646161, 73575.3084189
0.0208860759494, 11.6368115942, 505.748597349, 73575.56322
0.0208860759494, 12.2156521739, 505.170761142, 73575.7060482
0.0208860759494, 12.7944927536, 504.592483561, 73575.7861103
0.0208860759494, 13.3733333333, 504.013958569, 73575.8309889
0.0208860759494, 13.952173913, 503.435294891, 73575.8561455
0.0208860759494, 14.5310144928, 502.856553473, 73575.870247
0.0208860759494, 15.1098550725, 502.277768479, 73575.8781515
0.0208860759494, 15.6886956522, 501.698959057, 73575.8825824
0.0208860759494, 16.2675362319, 501.120135943, 73575.8850661
0.0208860759494, 16.8463768116, 500.541305154, 73575.8864584
0.0208860759494, 17.4252173913, 499.962470062, 73575.8872388
0.0208860759494, 18.004057971, 499.383632558, 73575.8876763
0.0208860759494, 18.5828985507, 498.804793703, 73575.8879215
0.0208860759494, 19.1617391304, 498.22595409, 73575.888059
0.0208860759494, 19.7405797101, 497.647114052, 73575.888136
0.0208860759494, 20.3194202899, 497.068273776, 73575.8881792
0.0208860759494, 20.8982608696, 496.489433367, 73575.8882034
0.0208860759494, 21.4771014493, 495.910592882, 73575.888217
0.0208860759494, 22.055942029, 495.331752356, 73575.8882246
0.0208860759494, 22.6347826087, 494.752911806, 73575.8882288
0.0208860759494, 23.2136231884, 494.174071243, 73575.8882312
0.0208860759494, 23.7924637681, 493.595230673, 73575.8882326
0.0208860759494, 24.3713043478, 493.016390099, 73575.8882333
0.0208860759494, 24.9501449275, 492.437549522, 73575.8882338
0.0208860759494, 25.5289855072, 491.858708944, 73575.888234
0.0208860759494, 26.107826087, 491.279868365, 73575.8882341
0.0208860759494, 26.6866666667, 490.701027786, 73575.8882342
0.0208860759494, 27.2655072464, 490.122187206, 73575.8882342
0.0208860759494, 27.8443478261, 489.543346627, 73575.8882343
0.0208860759494, 28.4231884058, 488.964506047, 73575.8882343
0.0208860759494, 29.0020289855, 488.385665468, 73575.8882343
0.0208860759494, 29.5808695652, 487.806824888, 73575.8882343
0.0208860759494, 30.1597101449, 487.227984308, 73575.8882343
0.0208860759494, 30.7385507246, 486.649143729, 73575.8882343
0.0208860759494, 31.3173913043, 486.070303149, 73575.8882343
0.0208860759494, 31.8962318841, 485.491462569, 73575.8882343
0.0208860759494, 32.4750724638, 484.912621989, 73575.8882343
0.0208860759494, 33.0539130435, 484.33378141, 73575.8882343
0.0208860759494, 33.6327536232, 483.75494083, 73575.8882343
0.0208860759494, 34.2115942029, 483.17610025, 73575.8882343
0.0208860759494, 34.7904347826, 482.597259671, 73575.8882343
0.0208860759494, 35.3692753623, 482.018419091, 73575.8882343
0.0208860759494, 35.948115942, 481.439578511, 73575.8882343
0.0208860759494, 36.5269565217, 480.860737931, 73575.8882343
0.0208860759494, 37.1057971014, 480.281897352, 73575.8882343
0.0208860759494, 37.6846376812, 479.703056772, 73575.8882343
0.0208860759494, 38.2634782609, 479.124216192, 73575.8882343
0.0208860759494, 38.8423188406, 478.545375613, 73575.8882343
0.0208860759494, 39.4211594203, 477.966535033, 73575.8882343
0.0208860759494, 40.0, 477.387694453, 73575.8882343
0.0205063291139, 0.06, 279.124741073, 38930.3072013
0.0205063291139, 0.63884057971, 387.730966284, 54155.3805225
0.0205063291139, 1.21768115942, 448.355585105, 62689.7634086
0.0205063291139, 1.79652173913, 482.0842152, 67473.693818
0.0205063291139, 2.37536231884, 500.736355281, 70155.3159654
0.0205063291139, 2.95420289855, 510.937400536, 71658.4936303
0.0205063291139, 3.53304347826, 516.401202329, 72501.0967145
0.0205063291139, 4.11188405797, 519.209552245, 72973.4161043
0.0205063291139, 4.69072463768, 520.529394187, 73238.1737467
0.0205063291139, 5.26956521739, 521.014856108, 73386.5830873
0.0205063291139, 5.8484057971, 521.032608061, 73469.7736316
0.0205063291139, 6.42724637681, 520.788186173, 73516.4059165
0.0205063291139, 7.00608695652, 520.396803289, 73542.5455459
0.0205063291139, 7.58492753623, 519.923041727, 73557.1980603
0.0205063291139, 8.16376811594, 519.40310297, 73565.4114965
0.0205063291139, 8.74260869565, 518.857279683, 73570.0155209
0.0205063291139, 9.32144927536, 518.296946878, 73572.5962971
0.0205063291139, 9.90028985507, 517.728480792, 73574.0429458
0.0205063291139, 10.4791304348, 517.155455613, 73574.8538617
0.0205063291139, 11.0579710145, 516.579874844, 73575.3084189
0.0205063291139, 11.6368115942, 516.002861545, 73575.56322
0.0205063291139, 12.2156521739, 515.425045243, 73575.7060482
0.0205063291139, 12.7944927536, 514.84677882, 73575.7861103
0.0205063291139, 13.3733333333, 514.268260083, 73575.8309889
0.0205063291139, 13.952173913, 513.689599911, 73575.8561455
0.0205063291139, 14.5310144928, 513.110860459, 73575.870247
0.0205063291139, 15.1098550725, 512.532076566, 73575.8781515
0.0205063291139, 15.6886956522, 511.953267762, 73575.8825824
0.0205063291139, 16.2675362319, 511.374444994, 73575.8850661
0.0205063291139, 16.8463768116, 510.795614399, 73575.8864584
0.0205063291139, 17.4252173913, 510.216779416, 73575.8872388
0.0205063291139, 18.004057971, 509.637941973, 73575.8876763
0.0205063291139, 18.5828985507, 509.059103152, 73575.8879215
0.0205063291139, 19.1617391304, 508.480263558, 73575.888059
0.0205063291139, 19.7405797101, 507.901423531, 73575.888136
0.0205063291139, 20.3194202899, 507.322583261, 73575.8881792
0.0205063291139, 20.8982608696, 506.743742855, 73575.8882034
0.0205063291139, 21.4771014493, 506.164902372, 73575.888217
0.0205063291139, 22.055942029, 505.586061847, 73575.8882246
0.0205063291139, 22.6347826087, 505.007221298, 73575.8882288
0.0205063291139, 23.2136231884, 504.428380736, 73575.8882312
0.0205063291139, 23.7924637681, 503.849540165, 73575.8882326
0.0205063291139, 24.3713043478, 503.270699591, 73575.8882333
0.0205063291139, 24.9501449275, 502.691859014, 73575.8882338
0.0205063291139, 25.5289855072, 502.113018436, 73575.888234
0.0205063291139, 26.107826087, 501.534177858, 73575.8882341
0.0205063291139, 26.6866666667, 500.955337279, 73575.8882342
0.0205063291139, 27.2655072464, 500.376496699, 73575.8882342
0.0205063291139, 27.8443478261, 499.79765612, 73575.8882343
0.0205063291139, 28.4231884058, 499.21881554, 73575.8882343
0.0205063291139, 29.0020289855, 498.63997496, 73575.8882343
0.0205063291139, 29.5808695652, 498.061134381, 73575.8882343
0.0205063291139, 30.1597101449, 497.482293801, 73575.8882343
0.0205063291139, 30.7385507246, 496.903453221, 73575.8882343
0.0205063291139, 31.3173913043, 496.324612642, 73575.8882343
0.0205063291139, 31.8962318841, 495.745772062, 73575.8882343
0.0205063291139, 32.4750724638, 495.166931482, 73575.8882343
0.0205063291139, 33.0539130435, 494.588090902, 73575.8882343
0.0205063291139, 33.6327536232, 494.009250323, 73575.8882343
0.0205063291139, 34.2115942029, 493.430409743, 73575.8882343
0.0205063291139, 34.7904347826, 492.851569163, 73575.8882343
0.0205063291139, 35.3692753623, 492.272728584, 73575.8882343
0.0205063291139, 35.948115942, 491.693888004, 73575.8882343
0.0205063291139, 36.5269565217, 491.115047424, 73575.8882343
0.0205063291139, 37.1057971014, 490.536206844, 73575.8882343
0.0205063291139, 37.6846376812, 489.957366265, 73575.8882343
0.0205063291139, 38.2634782609, 489.378525685, 73575.8882343
0.0205063291139, 38.8423188406, 488.799685105, 73575.8882343
0.0205063291139, 39.4211594203, 488.220844526, 73575.8882343
0.0205063291139, 40.0, 487.642003946, 73575.8882343
0.0201265822785, 0.06, 284.560372953, 38930.3072013
0.0201265822785, 0.63884057971, 395.292394231, 54155.3805225
0.0201265822785, 1.21768115942, 457.108623575, 62689.7634086
0.0201265822785, 1.79652173913, 491.505208446, 67473.693818
0.0201265822785, 2.37536231884, 510.531769174, 70155.3159654
0.0201265822785, 2.95420289855, 520.942695137, 71658.4936303
0.0201265822785, 3.53304347826, 526.52414512, 72501.0967145
0.0201265822785, 4.11188405797, 529.398442483, 72973.4161043
0.0201265822785, 4.69072463768, 530.755251127, 73238.1737467
0.0201265822785, 5.26956521739, 531.261434656, 73386.5830873
0.0201265822785, 5.8484057971, 531.290802062, 73469.7736316
0.0201265822785, 6.42724637681, 531.052891192, 73516.4059165
0.0201265822785, 7.00608695652, 530.665158045, 73542.5455459
0.0201265822785, 7.58492753623, 530.193442336, 73557.1980603
0.0201265822785, 8.16376811594, 529.674650378, 73565.4114965
0.0201265822785, 8.74260869565, 529.129469926, 73570.0155209
0.0201265822785, 9.32144927536, 528.569497461, 73572.5962971
0.0201265822785, 9.90028985507, 528.001233363, 73574.0429458
0.0201265822785, 10.4791304348, 527.428321408, 73574.8538617
0.0201265822785, 11.0579710145, 526.852804107, 73575.3084189
0.0201265822785, 11.6368115942, 526.275826384, 73575.56322
0.0201265822785, 12.2156521739, 525.698030024, 73575.7060482
0.0201265822785, 12.7944927536, 525.11977478, 73575.7861103
0.0201265822785, 13.3733333333, 524.541262309, 73575.8309889
0.0201265822785, 13.952173913, 523.96260565, 73575.8561455
0.0201265822785, 14.5310144928, 523.383868166, 73575.870247
0.0201265822785, 15.1098550725, 522.805085377, 73575.8781515
0.0201265822785, 15.6886956522, 522.226277192, 73575.8825824
0.0201265822785, 16.2675362319, 521.64745477, 73575.8850661
0.0201265822785, 16.8463768116, 521.06862437, 73575.8864584
0.0201265822785, 17.4252173913, 520.489789495, 73575.8872388
0.0201265822785, 18.004057971, 519.910952114, 73575.8876763
0.0201265822785, 18.5828985507, 519.332113327, 73575.8879215
0.0201265822785, 19.1617391304, 518.753273752, 73575.888059
0.0201265822785, 19.7405797101, 518.174433736, 73575.888136
0.0201265822785, 20.3194202899, 517.595593472, 73575.8881792
0.0201265822785, 20.8982608696, 517.016753069, 73575.8882034
0.0201265822785, 21.4771014493, 516.437912589, 73575.888217
0.0201265822785, 22.055942029, 515.859072065, 73575.8882246
0.0201265822785, 22.6347826087, 515.280231516, 73575.8882288
0.0201265822785, 23.2136231884, 514.701390954, 73575.8882312
0.0201265822785, 23.7924637681, 514.122550384, 73575.8882326
0.0201265822785, 24.3713043478, 513.54370981, 73575.8882333
0.0201265822785, 24.9501449275, 512.964869233, 73575.8882338
0.0201265822785, 25.5289855072, 512.386028655, 73575.888234
0.0201265822785, 26.107826087, 511.807188077, 73575.8882341
0.0201265822785, 26.6866666667, 511.228347497, 73575.8882342
0.0201265822785, 27.2655072464, 510.649506918, 73575.8882342
0.0201265822785, 27.8443478261, 510.070666338, 73575.8882343
0.0201265822785, 28.4231884058, 509.491825759, 73575.8882343
0.0201265822785, 29.0020289855, 508.912985179, 73575.8882343
0.0201265822785, 29.5808695652, 508.334144599, 73575.8882343
0.0201265822785, 30.1597101449, 507.75530402, 73575.8882343
0.0201265822785, 30.7385507246, 507.17646344, 73575.8882343
0.0201265822785, 31.3173913043, 506.59762286, 73575.8882343
0.0201265822785, 31.8962318841, 506.018782281, 73575.8882343
0.0201265822785, 32.4750724638, 505.439941701, 73575.8882343
0.0201265822785, 33.0539130435, 504.861101121, 73575.8882343
0.0201265822785, 33.6327536232, 504.282260542, 73575.8882343
0.0201265822785, 34.2115942029, 503.703419962, 73575.8882343
0.0201265822785, 34.7904347826, 503.124579382, 73575.8882343
0.0201265822785, 35.3692753623, 502.545738802, 73575.8882343
0.0201265822785, 35.948115942, 501.966898223, 73575.8882343
0.0201265822785, 36.5269565217, 501.388057643, 73575.8882343
0.0201265822785, 37.1057971014, 500.809217063, 73575.8882343
0.0201265822785, 37.6846376812, 500.230376484, 73575.8882343
0.0201265822785, 38.2634782609, 499.651535904, 73575.8882343
0.0201265822785, 38.8423188406, 499.072695324, 73575.8882343
0.0201265822785, 39.4211594203, 498.493854744, 73575.8882343
0.0201265822785, 40.0, 497.915014165, 73575.8882343
0.019746835443, 0.06, 289.998537536, 38930.3072013
0.019746835443, 0.63884057971, 402.857345383, 54155.3805225
0.019746835443, 1.21768115942, 465.865740473, 62689.7634086
0.019746835443, 1.79652173913, 500.930591351, 67473.693818
0.019746835443, 2.37536231884, 520.331747186, 70155.3159654
0.019746835443, 2.95420289855, 530.95265165, 71658.4936303
0.019746835443, 3.53304347826, 536.651804641, 72501.0967145
0.019746835443, 4.11188405797, 539.592080177, 72973.4161043
0.019746835443, 4.69072463768, 540.985872748, 73238.1737467
0.019746835443, 5.26956521739, 541.512787539, 73386.5830873
0.019746835443, 5.8484057971, 541.553775812, 73469.7736316
0.019746835443, 6.42724637681, 541.322378993, 73516.4059165
0.019746835443, 7.00608695652, 540.938297285, 73542.5455459
0.019746835443, 7.58492753623, 540.468628381, 73557.1980603
0.019746835443, 8.16376811594, 539.950983756, 73565.4114965
0.019746835443, 8.74260869565, 539.40644644, 73570.0155209
0.019746835443, 9.32144927536, 538.846834482, 73572.5962971
0.019746835443, 9.90028985507, 538.278772466, 73574.0429458
0.019746835443, 10.4791304348, 537.705973788, 73574.8538617
0.019746835443, 11.0579710145, 537.130519983, 73575.3084189
0.019746835443, 11.6368115942, 536.553577853, 73575.56322
0.019746835443, 12.2156521739, 535.975801446, 73575.7060482
0.019746835443, 12.7944927536, 535.397557385, 73575.7861103
0.019746835443, 13.3733333333, 534.819051183, 73575.8309889
0.019746835443, 13.952173913, 534.240398038, 73575.8561455
0.019746835443, 14.5310144928, 533.661662525, 73575.870247
0.019746835443, 15.1098550725, 533.08288084, 73575.8781515
0.019746835443, 15.6886956522, 532.504073273, 73575.8825824
0.019746835443, 16.2675362319, 531.925251199, 73575.8850661
0.019746835443, 16.8463768116, 531.346420992, 73575.8864584
0.019746835443, 17.4252173913, 530.767586227, 73575.8872388
0.019746835443, 18.004057971, 530.188748907, 73575.8876763
0.019746835443, 18.5828985507, 529.609910154, 73575.8879215
0.019746835443, 19.1617391304, 529.031070599, 73575.888059
0.019746835443, 19.7405797101, 528.452230593, 73575.888136
0.019746835443, 20.3194202899, 527.873390335, 73575.8881792
0.019746835443, 20.8982608696, 527.294549936, 73575.8882034
0.019746835443, 21.4771014493, 526.715709457, 73575.888217
0.019746835443, 22.055942029, 526.136868934, 73575.8882246
0.019746835443, 22.6347826087, 525.558028387, 73575.8882288
0.019746835443, 23.2136231884, 524.979187825, 73575.8882312
0.019746835443, 23.7924637681, 524.400347255, 73575.8882326
0.019746835443, 24.3713043478, 523.821506681, 73575.8882333
0.019746835443, 24.9501449275, 523.242666104, 73575.8882338
0.019746835443, 25.5289855072, 522.663825526, 73575.888234
0.019746835443, 26.107826087, 522.084984948, 73575.8882341
0.019746835443, 26.6866666667, 521.506144368, 73575.8882342
0.019746835443, 27.2655072464, 520.927303789, 73575.8882342
0.019746835443, 27.8443478261, 520.348463209, 73575.8882343
0.019746835443, 28.4231884058, 519.76962263, 73575.8882343
0.019746835443, 29.0020289855, 519.19078205, 73575.8882343
0.019746835443, 29.5808695652, 518.61194147, 73575.8882343
0.019746835443, 30.1597101449, 518.033100891, 73575.8882343
0.019746835443, 30.7385507246, 517.454260311, 73575.8882343
0.019746835443, 31.3173913043, 516.875419731, 73575.8882343
0.019746835443, 31.8962318841, 516.296579152, 73575.8882343
0.019746835443, 32.4750724638, 515.717738572, 73575.8882343
0.019746835443, 33.0539130435, 515.138897992, 73575.8882343
0.019746835443, 33.6327536232, 514.560057413, 73575.8882343
0.019746835443, 34.2115942029, 513.981216833, 73575.8882343
0.019746835443, 34.7904347826, 513.402376253, 73575.8882343
0.019746835443, 35.3692753623, 512.823535673, 73575.8882343
0.019746835443, 35.948115942, 512.244695094, 73575.8882343
0.019746835443, 36.5269565217, 511.665854514, 73575.8882343
0.019746835443, 37.1057971014, 511.087013934, 73575.8882343
0.019746835443, 37.6846376812, 510.508173355, 73575.8882343
0.019746835443, 38.2634782609, 509.929332775, 73575.8882343
0.019746835443, 38.8423188406, 509.350492195, 73575.8882343
0.019746835443, 39.4211594203, 508.771651615, 73575.8882343
0.019746835443, 40.0, 508.192811036, 73575.8882343
0.0193670886076, 0.06, 295.431287909, 38930.3072013
0.0193670886076, 0.63884057971, 410.414764908, 54155.3805225
0.0193670886076, 1.21768115942, 474.61413883, 62689.7634086
0.0193670886076, 1.79652173913, 510.346590392, 67473.693818
0.0193670886076, 2.37536231884, 530.121968389, 70155.3159654
0.0193670886076, 2.95420289855, 540.9526423, 71658.4936303
0.0193670886076, 3.53304347826, 546.769381114, 72501.0967145
0.0193670886076, 4.11188405797, 549.775569136, 72973.4161043
0.0193670886076, 4.69072463768, 551.206308813, 73238.1737467
0.0193670886076, 5.26956521739, 551.753934227, 73386.5830873
0.0193670886076, 5.8484057971, 551.806531795, 73469.7736316
0.0193670886076, 6.42724637681, 551.581642544, 73516.4059165
0.0193670886076, 7.00608695652, 551.201208638, 73542.5455459
0.0193670886076, 7.58492753623, 550.733584503, 73557.1980603
0.0193670886076, 8.16376811594, 550.217086067, 73565.4114965
0.0193670886076, 8.74260869565, 549.673191246, 73570.0155209
0.0193670886076, 9.32144927536, 549.113939438, 73572.5962971
0.0193670886076, 9.90028985507, 548.546079303, 73574.0429458
0.0193670886076, 10.4791304348, 547.973393788, 73574.8538617
0.0193670886076, 11.0579710145, 547.398003417, 73575.3084189
0.0193670886076, 11.6368115942, 546.821096845, 73575.56322
0.0193670886076, 12.2156521739, 546.243340369, 73575.7060482
0.0193670886076, 12.7944927536, 545.665107481, 73575.7861103
0.0193670886076, 13.3733333333, 545.086607542, 73575.8309889
0.0193670886076, 13.952173913, 544.507957908, 73575.8561455
0.0193670886076, 14.5310144928, 543.929224362, 73575.870247
0.0193670886076, 15.1098550725, 543.35044378, 73575.8781515
0.0193670886076, 15.6886956522, 542.771636832, 73575.8825824
0.0193670886076, 16.2675362319, 542.192815104, 73575.8850661
0.0193670886076, 16.8463768116, 541.613985092, 73575.8864584
0.0193670886076, 17.4252173913, 541.035150436, 73575.8872388
0.0193670886076, 18.004057971, 540.456313177, 73575.8876763
0.0193670886076, 18.5828985507, 539.877474458, 73575.8879215
0.0193670886076, 19.1617391304, 539.298634922, 73575.888059
0.0193670886076, 19.7405797101, 538.719794927, 73575.888136
0.0193670886076, 20.3194202899, 538.140954675, 73575.8881792
0.0193670886076, 20.8982608696, 537.562114279, 73575.8882034
0.0193670886076, 21.4771014493, 536.983273803, 73575.888217
0.0193670886076, 22.055942029, 536.404433281, 73575.8882246
0.0193670886076, 22.6347826087, 535.825592733, 73575.8882288
0.0193670886076, 23.2136231884, 535.246752172, 73575.8882312
0.0193670886076, 23.7924637681, 534.667911602, 73575.8882326
0.0193670886076, 24.3713043478, 534.089071028, 73575.8882333
0.0193670886076, 24.9501449275, 533.510230452, 73575.8882338
0.0193670886076, 25.5289855072, 532.931389874, 73575.888234
0.0193670886076, 26.107826087, 532.352549295, 73575.8882341
0.0193670886076, 26.6866666667, 531.773708716, 73575.8882342
0.0193670886076, 27.2655072464, 531.194868136, 73575.8882342
0.0193670886076, 27.8443478261, 530.616027557, 73575.8882343
0.0193670886076, 28.4231884058, 530.037186977, 73575.8882343
0.0193670886076, 29.0020289855, 529.458346398, 73575.8882343
0.0193670886076, 29.5808695652, 528.879505818, 73575.8882343
0.0193670886076, 30.1597101449, 528.300665238, 73575.8882343
0.0193670886076, 30.7385507246, 527.721824659, 73575.8882343
0.0193670886076, 31.3173913043, 527.142984079, 73575.8882343
0.0193670886076, 31.8962318841, 526.564143499, 73575.8882343
0.0193670886076, 32.4750724638, 525.985302919, 73575.8882343
0.0193670886076, 33.0539130435, 525.40646234, 73575.8882343
0.0193670886076, 33.6327536232, 524.82762176, 73575.8882343
0.0193670886076, 34.2115942029, 524.24878118, 73575.8882343
0.0193670886076, 34.7904347826, 523.669940601, 73575.8882343
0.0193670886076, 35.3692753623, 523.091100021, 73575.8882343
0.0193670886076, 35.948115942, 522.512259441, 73575.8882343
0.0193670886076, 36.5269565217, 521.933418861, 73575.8882343
0.0193670886076, 37.1057971014, 521.354578282, 73575.8882343
0.0193670886076, 37.6846376812, 520.775737702, 73575.8882343
0.0193670886076, 38.2634782609, 520.196897122, 73575.8882343
0.0193670886076, 38.8423188406, 519.618056543, 73575.8882343
0.0193670886076, 39.4211594203, 519.039215963, 73575.8882343
0.0193670886076, 40.0, 518.460375383, 73575.8882343
0.0189873417722, 0.06, 300.850058197, 38930.3072013
0.0189873417722, 0.63884057971, 417.95273694, 54155.3805225
0.0189873417722, 1.21768115942, 483.340024951, 62689.7634086
0.0189873417722, 1.79652173913, 519.738359261, 67473.693818
0.0189873417722, 2.37536231884, 539.886996435, 70155.3159654
0.0189873417722, 2.95420289855, 550.926899994, 71658.4936303
0.0189873417722, 3.53304347826, 556.860922048, 72501.0967145
0.0189873417722, 4.11188405797, 559.932852944, 72973.4161043
0.0189873417722, 4.69072463768, 561.400444651, 73238.1737467
0.0189873417722, 5.26956521739, 561.968727393, 73386.5830873
0.0189873417722, 5.8484057971, 562.032904383, 73469.7736316
0.0189873417722, 6.42724637681, 561.814505952, 73516.4059165
0.0189873417722, 7.00608695652, 561.437710462, 73542.5455459
0.0189873417722, 7.58492753623, 560.972125833, 73557.1980603
0.0189873417722, 8.16376811594, 560.456770639, 73565.4114965
0.0189873417722, 8.74260869565, 559.913516659, 73570.0155209
0.0189873417722, 9.32144927536, 559.354624073, 73572.5962971
0.0189873417722, 9.90028985507, 558.786965299, 73574.0429458
0.0189873417722, 10.4791304348, 558.214392657, 73574.8538617
0.0189873417722, 11.0579710145, 557.639065557, 73575.3084189
0.0189873417722, 11.6368115942, 557.062194451, 73575.56322
0.0189873417722, 12.2156521739, 556.484457855, 73575.7060482
0.0189873417722, 12.7944927536, 555.906236112, 73575.7861103
0.0189873417722, 13.3733333333, 555.327742419, 73575.8309889
0.0189873417722, 13.952173913, 554.749096286, 73575.8561455
0.0189873417722, 14.5310144928, 554.170364703, 73575.870247
0.0189873417722, 15.1098550725, 553.591585222, 73575.8781515
0.0189873417722, 15.6886956522, 553.01277889, 73575.8825824
0.0189873417722, 16.2675362319, 552.433957508, 73575.8850661
0.0189873417722, 16.8463768116, 551.85512769, 73575.8864584
0.0189873417722, 17.4252173913, 551.276293142, 73575.8872388
0.0189873417722, 18.004057971, 550.697455944, 73575.8876763
0.0189873417722, 18.5828985507, 550.11861726, 73575.8879215
0.0189873417722, 19.1617391304, 549.539777743, 73575.888059
0.0189873417722, 19.7405797101, 548.960937758, 73575.888136
0.0189873417722, 20.3194202899, 548.382097513, 73575.8881792
0.0189873417722, 20.8982608696, 547.80325712, 73575.8882034
0.0189873417722, 21.4771014493, 547.224416645, 73575.888217
0.0189873417722, 22.055942029, 546.645576124, 73575.8882246
0.0189873417722, 22.6347826087, 546.066735577, 73575.8882288
0.0189873417722, 23.2136231884, 545.487895016, 73575.8882312
0.0189873417722, 23.7924637681, 544.909054447, 73575.8882326
0.0189873417722, 24.3713043478, 544.330213873, 73575.8882333
0.0189873417722, 24.9501449275, 543.751373297, 73575.8882338
0.0189873417722, 25.5289855072, 543.172532719, 73575.888234
0.0189873417722, 26.107826087, 542.59369214, 73575.8882341
0.0189873417722, 26.6866666667, 542.014851561, 73575.8882342
0.0189873417722, 27.2655072464, 541.436010981, 73575.8882342
0.0189873417722, 27.8443478261, 540.857170402, 73575.8882343
0.0189873417722, 28.4231884058, 540.278329822, 73575.8882343
0.0189873417722, 29.0020289855, 539.699489243, 73575.8882343
0.0189873417722, 29.5808695652, 539.120648663, 73575.8882343
0.0189873417722, 30.1597101449, 538.541808083, 73575.8882343
0.0189873417722, 30.7385507246, 537.962967504, 73575.8882343
0.0189873417722, 31.3173913043, 537.384126924, 73575.8882343
0.0189873417722, 31.8962318841, 536.805286344, 73575.8882343
0.0189873417722, 32.4750724638, 536.226445764, 73575.8882343
0.0189873417722, 33.0539130435, 535.647605185, 73575.8882343
0.0189873417722, 33.6327536232, 535.068764605, 73575.8882343
0.0189873417722, 34.2115942029, 534.489924025, 73575.8882343
0.0189873417722, 34.7904347826, 533.911083446, 73575.8882343
0.0189873417722, 35.3692753623, 533.332242866, 73575.8882343
0.0189873417722, 35.948115942, 532.753402286, 73575.8882343
0.0189873417722, 36.5269565217, 532.174561706, 73575.8882343
0.0189873417722, 37.1057971014, 531.595721127, 73575.8882343
0.0189873417722, 37.6846376812, 531.016880547, 73575.8882343
0.0189873417722, 38.2634782609, 530.438039967, 73575.8882343
0.0189873417722, 38.8423188406, 529.859199388, 73575.8882343
0.0189873417722, 39.4211594203, 529.280358808, 73575.8882343
0.0189873417722, 40.0, 528.701518228, 73575.8882343
0.0186075949367, 0.06, 306.245627551, 38930.3072013
0.0186075949367, 0.63884057971, 425.458434493, 54155.3805225
0.0186075949367, 1.21768115942, 492.028550436, 62689.7634086
0.0186075949367, 1.79652173913, 529.08991646, 67473.693818
0.0186075949367, 2.37536231884, 549.610214669, 70155.3159654
0.0186075949367, 2.95420289855, 560.858452041, 71658.4936303
0.0186075949367, 3.53304347826, 566.909255176, 72501.0967145
0.0186075949367, 4.11188405797, 570.046647463, 72973.4161043
0.0186075949367, 4.69072463768, 571.550933414, 73238.1737467
0.0186075949367, 5.26956521739, 572.139785038, 73386.5830873
0.0186075949367, 5.8484057971, 572.215491872, 73469.7736316
0.0186075949367, 6.42724637681, 572.00355647, 73516.4059165
0.0186075949367, 7.00608695652, 571.630383818, 73542.5455459
0.0186075949367, 7.58492753623, 571.166829963, 73557.1980603
0.0186075949367, 8.16376811594, 570.652613115, 73565.4114965
0.0186075949367, 8.74260869565, 570.109997232, 73570.0155209
0.0186075949367, 9.32144927536, 569.551462331, 73572.5962971
0.0186075949367, 9.90028985507, 568.984004056, 73574.0429458
0.0186075949367, 10.4791304348, 568.411543804, 73574.8538617
0.0186075949367, 11.0579710145, 567.836279703, 73575.3084189
0.0186075949367, 11.6368115942, 567.259443911, 73575.56322
0.0186075949367, 12.2156521739, 566.681727111, 73575.7060482
0.0186075949367, 12.7944927536, 566.103516463, 73575.7861103
0.0186075949367, 13.3733333333, 565.525028991, 73575.8309889
0.0186075949367, 13.952173913, 564.946386345, 73575.8561455
0.0186075949367, 14.5310144928, 564.367656716, 73575.870247
0.0186075949367, 15.1098550725, 563.78887833, 73575.8781515
0.0186075949367, 15.6886956522, 563.210072613, 73575.8825824
0.0186075949367, 16.2675362319, 562.631251575, 73575.8850661
0.0186075949367, 16.8463768116, 562.05242195, 73575.8864584
0.0186075949367, 17.4252173913, 561.47358751, 73575.8872388
0.0186075949367, 18.004057971, 560.894750373, 73575.8876763
0.0186075949367, 18.5828985507, 560.315911722, 73575.8879215
0.0186075949367, 19.1617391304, 559.737072224, 73575.888059
0.0186075949367, 19.7405797101, 559.158232251, 73575.888136
0.0186075949367, 20.3194202899, 558.579392011, 73575.8881792
0.0186075949367, 20.8982608696, 558.000551621, 73575.8882034
0.0186075949367, 21.4771014493, 557.421711149, 73575.888217
0.0186075949367, 22.055942029, 556.842870629, 73575.8882246
0.0186075949367, 22.6347826087, 556.264030083, 73575.8882288
0.0186075949367, 23.2136231884, 555.685189522, 73575.8882312
0.0186075949367, 23.7924637681, 555.106348952, 73575.8882326
0.0186075949367, 24.3713043478, 554.527508379, 73575.8882333
0.0186075949367, 24.9501449275, 553.948667802, 73575.8882338
0.0186075949367, 25.5289855072, 553.369827224, 73575.888234
0.0186075949367, 26.107826087, 552.790986646, 73575.8882341
0.0186075949367, 26.6866666667, 552.212146067, 73575.8882342
0.0186075949367, 27.2655072464, 551.633305487, 73575.8882342
0.0186075949367, 27.8443478261, 551.054464908, 73575.8882343
0.0186075949367, 28.4231884058, 550.475624328, 73575.8882343
0.0186075949367, 29.0020289855, 549.896783748, 73575.8882343
0.0186075949367, 29.5808695652, 549.317943169, 73575.8882343
0.0186075949367, 30.1597101449, 548.739102589, 73575.8882343
0.0186075949367, 30.7385507246, 548.160262009, 73575.8882343
0.0186075949367, 31.3173913043, 547.58142143, 73575.8882343
0.0186075949367, 31.8962318841, 547.00258085, 73575.8882343
0.0186075949367, 32.4750724638, 546.42374027, 73575.8882343
0.0186075949367, 33.0539130435, 545.844899691, 73575.8882343
0.0186075949367, 33.6327536232, 545.266059111, 73575.8882343
0.0186075949367, 34.2115942029, 544.687218531, 73575.8882343
0.0186075949367, 34.7904347826, 544.108377951, 73575.8882343
0.0186075949367, 35.3692753623, 543.529537372, 73575.8882343
0.0186075949367, 35.948115942, 542.950696792, 73575.8882343
0.0186075949367, 36.5269565217, 542.371856212, 73575.8882343
0.0186075949367, 37.1057971014, 541.793015633, 73575.8882343
0.0186075949367, 37.6846376812, 541.214175053, 73575.8882343
0.0186075949367, 38.2634782609, 540.635334473, 73575.8882343
0.0186075949367, 38.8423188406, 540.056493893, 73575.8882343
0.0186075949367, 39.4211594203, 539.477653314, 73575.8882343
0.0186075949367, 40.0, 538.898812734, 73575.8882343
0.0182278481013, 0.06, 311.608082281, 38930.3072013
0.0182278481013, 0.63884057971, 432.918066777, 54155.3805225
0.0182278481013, 1.21768115942, 500.663751196, 62689.7634086
0.0182278481013, 1.79652173913, 538.38407966, 67473.693818
0.0182278481013, 2.37536231884, 559.273757882, 70155.3159654
0.0182278481013, 2.95420289855, 570.729050444, 71658.4936303
0.0182278481013, 3.53304347826, 576.895917932, 72501.0967145
0.0182278481013, 4.11188405797, 580.098369848, 72973.4161043
0.0182278481013, 4.69072463768, 581.639124838, 73238.1737467
0.0182278481013, 5.26956521739, 582.248419105, 73386.5830873
0.0182278481013, 5.8484057971, 582.335585019, 73469.7736316
0.0182278481013, 6.42724637681, 582.130072981, 73516.4059165
0.0182278481013, 7.00608695652, 581.760500932, 73542.5455459
0.0182278481013, 7.58492753623, 581.298965387, 73557.1980603
0.0182278481013, 8.16376811594, 580.785879899, 73565.4114965
0.0182278481013, 8.74260869565, 580.243898198, 73570.0155209
0.0182278481013, 9.32144927536, 579.685718785, 73572.5962971
0.0182278481013, 9.90028985507, 579.118459779, 73574.0429458
0.0182278481013, 10.4791304348, 578.546111226, 73574.8538617
0.0182278481013, 11.0579710145, 577.970909738, 73575.3084189
0.0182278481013, 11.6368115942, 577.394109044, 73575.56322
0.0182278481013, 12.2156521739, 576.816411918, 73575.7060482
0.0182278481013, 12.7944927536, 576.238212298, 73575.7861103
0.0182278481013, 13.3733333333, 575.659731008, 73575.8309889
0.0182278481013, 13.952173913, 575.081091827, 73575.8561455
0.0182278481013, 14.5310144928, 574.502364141, 73575.870247
0.0182278481013, 15.1098550725, 573.923586843, 73575.8781515
0.0182278481013, 15.6886956522, 573.344781736, 73575.8825824
0.0182278481013, 16.2675362319, 572.765961041, 73575.8850661
0.0182278481013, 16.8463768116, 572.187131607, 73575.8864584
0.0182278481013, 17.4252173913, 571.608297275, 73575.8872388
0.0182278481013, 18.004057971, 571.029460198, 73575.8876763
0.0182278481013, 18.5828985507, 570.450621581, 73575.8879215
0.0182278481013, 19.1617391304, 569.871782102, 73575.888059
0.0182278481013, 19.7405797101, 569.292942139, 73575.888136
0.0182278481013, 20.3194202899, 568.714101905, 73575.8881792
0.0182278481013, 20.8982608696, 568.135261519, 73575.8882034
0.0182278481013, 21.4771014493, 567.556421048, 73575.888217
0.0182278481013, 22.055942029, 566.977580529, 73575.8882246
0.0182278481013, 22.6347826087, 566.398739984, 73575.8882288
0.0182278481013, 23.2136231884, 565.819899423, 73575.8882312
0.0182278481013, 23.7924637681, 565.241058854, 73575.8882326
0.0182278481013, 24.3713043478, 564.662218281, 73575.8882333
0.0182278481013, 24.9501449275, 564.083377704, 73575.8882338
0.0182278481013, 25.5289855072, 563.504537126, 73575.888234
0.0182278481013, 26.107826087, 562.925696548, 73575.8882341
0.0182278481013, 26.6866666667, 562.346855969, 73575.8882342
0.0182278481013, 27.2655072464, 561.768015389, 73575.8882342
0.0182278481013, 27.8443478261, 561.18917481, 73575.8882343
0.0182278481013, 28.4231884058, 560.61033423, 73575.8882343
0.0182278481013, 29.0020289855, 560.03149365, 73575.8882343
0.0182278481013, 29.5808695652, 559.452653071, 73575.8882343
0.0182278481013, 30.1597101449, 558.873812491, 73575.8882343
0.0182278481013, 30.7385507246, 558.294971911, 73575.8882343
0.0182278481013, 31.3173913043, 557.716131332, 73575.8882343
0.0182278481013, 31.8962318841, 557.137290752, 73575.8882343
0.0182278481013, 32.4750724638, 556.558450172, 73575.8882343
0.0182278481013, 33.0539130435, 555.979609593, 73575.8882343
0.0182278481013, 33.6327536232, 555.400769013, 73575.8882343
0.0182278481013, 34.2115942029, 554.821928433, 73575.8882343
0.0182278481013, 34.7904347826, 554.243087853, 73575.8882343
0.0182278481013, 35.3692753623, 553.664247274, 73575.8882343
0.0182278481013, 35.948115942, 553.085406694, 73575.8882343
0.0182278481013, 36.5269565217, 552.506566114, 73575.8882343
0.0182278481013, 37.1057971014, 551.927725535, 73575.8882343
0.0182278481013, 37.6846376812, 551.348884955, 73575.8882343
0.0182278481013, 38.2634782609, 550.770044375, 73575.8882343
0.0182278481013, 38.8423188406, 550.191203795, 73575.8882343
0.0182278481013, 39.4211594203, 549.612363216, 73575.8882343
0.0182278481013, 40.0, 549.033522636, 73575.8882343
0.0178481012658, 0.06, 316.926776036, 38930.3072013
0.0178481012658, 0.63884057971, 440.316823811, 54155.3805225
0.0178481012658, 1.21768115942, 509.228483333, 62689.7634086
0.0178481012658, 1.79652173913, 547.602396694, 67473.693818
0.0178481012658, 2.37536231884, 568.858440557, 70155.3159654
0.0178481012658, 2.95420289855, 580.51909861, 71658.4936303
0.0178481012658, 3.53304347826, 586.801083293, 72501.0967145
0.0178481012658, 4.11188405797, 590.068063911, 72973.4161043
0.0178481012658, 4.69072463768, 591.644990329, 73238.1737467
0.0178481012658, 5.26956521739, 592.274560414, 73386.5830873
0.0178481012658, 5.8484057971, 592.373091896, 73469.7736316
0.0178481012658, 6.42724637681, 592.173950803, 73516.4059165
0.0178481012658, 7.00608695652, 591.807949973, 73542.5455459
0.0178481012658, 7.58492753623, 591.348416269, 73557.1980603
0.0178481012658, 8.16376811594, 590.836452907, 73565.4114965
0.0178481012658, 8.74260869565, 590.295100212, 73570.0155209
0.0178481012658, 9.32144927536, 589.737273387, 73572.5962971
0.0178481012658, 9.90028985507, 589.170212024, 73574.0429458
0.0178481012658, 10.4791304348, 588.597974259, 73574.8538617
0.0178481012658, 11.0579710145, 588.022834873, 73575.3084189
0.0178481012658, 11.6368115942, 587.44606899, 73575.56322
0.0178481012658, 12.2156521739, 586.868391377, 73575.7060482
0.0178481012658, 12.7944927536, 586.290202696, 73575.7861103
0.0178481012658, 13.3733333333, 585.711727537, 73575.8309889
0.0178481012658, 13.952173913, 585.133091793, 73575.8561455
0.0178481012658, 14.5310144928, 584.554366033, 73575.870247
0.0178481012658, 15.1098550725, 583.975589815, 73575.8781515
0.0178481012658, 15.6886956522, 583.396785314, 73575.8825824
0.0178481012658, 16.2675362319, 582.817964958, 73575.8850661
0.0178481012658, 16.8463768116, 582.239135714, 73575.8864584
0.0178481012658, 17.4252173913, 581.660301489, 73575.8872388
0.0178481012658, 18.004057971, 581.081464471, 73575.8876763
0.0178481012658, 18.5828985507, 580.502625888, 73575.8879215
0.0178481012658, 19.1617391304, 579.923786428, 73575.888059
0.0178481012658, 19.7405797101, 579.344946475, 73575.888136
0.0178481012658, 20.3194202899, 578.766106247, 73575.8881792
0.0178481012658, 20.8982608696, 578.187265865, 73575.8882034
0.0178481012658, 21.4771014493, 577.608425396, 73575.888217
0.0178481012658, 22.055942029, 577.029584878, 73575.8882246
0.0178481012658, 22.6347826087, 576.450744333, 73575.8882288
0.0178481012658, 23.2136231884, 575.871903773, 73575.8882312
0.0178481012658, 23.7924637681, 575.293063204, 73575.8882326
0.0178481012658, 24.3713043478, 574.71422263, 73575.8882333
0.0178481012658, 24.9501449275, 574.135382054, 73575.8882338
0.0178481012658, 25.5289855072, 573.556541476, 73575.888234
0.0178481012658, 26.107826087, 572.977700898, 73575.8882341
0.0178481012658, 26.6866666667, 572.398860318, 73575.8882342
0.0178481012658, 27.2655072464, 571.820019739, 73575.8882342
0.0178481012658, 27.8443478261, 571.24117916, 73575.8882343
0.0178481012658, 28.4231884058, 570.66233858, 73575.8882343
0.0178481012658, 29.0020289855, 570.083498, 73575.8882343
0.0178481012658, 29.5808695652, 569.504657421, 73575.8882343
0.0178481012658, 30.1597101449, 568.925816841, 73575.8882343
0.0178481012658, 30.7385507246, 568.346976261, 73575.8882343
0.0178481012658, 31.3173913043, 567.768135682, 73575.8882343
0.0178481012658, 31.8962318841, 567.189295102, 73575.8882343
0.0178481012658, 32.4750724638, 566.610454522, 73575.8882343
0.0178481012658, 33.0539130435, 566.031613942, 73575.8882343
0.0178481012658, 33.6327536232, 565.452773363, 73575.8882343
0.0178481012658, 34.2115942029, 564.873932783, 73575.8882343
0.0178481012658, 34.7904347826, 564.295092203, 73575.8882343
0.0178481012658, 35.3692753623, 563.716251624, 73575.8882343
0.0178481012658, 35.948115942, 563.137411044, 73575.8882343
0.0178481012658, 36.5269565217, 562.558570464, 73575.8882343
0.0178481012658, 37.1057971014, 561.979729884, 73575.8882343
0.0178481012658, 37.6846376812, 561.400889305, 73575.8882343
0.0178481012658, 38.2634782609, 560.822048725, 73575.8882343
0.0178481012658, 38.8423188406, 560.243208145, 73575.8882343
0.0178481012658, 39.4211594203, 559.664367566, 73575.8882343
0.0178481012658, 40.0, 559.085526986, 73575.8882343
0.0174683544304, 0.06, 322.190287943, 38930.3072013
0.0174683544304, 0.63884057971, 447.638818181, 54155.3805225
0.0174683544304, 1.21768115942, 517.704355727, 62689.7634086
0.0174683544304, 1.79652173913, 556.725072992, 67473.693818
0.0174683544304, 2.37536231884, 578.343681425, 70155.3159654
0.0174683544304, 2.95420289855, 590.207574287, 71658.4936303
0.0174683544304, 3.53304347826, 596.603481815, 72501.0967145
0.0174683544304, 4.11188405797, 599.934321645, 72973.4161043
0.0174683544304, 4.69072463768, 601.54704421, 73238.1737467
0.0174683544304, 5.26956521739, 602.19667975, 73386.5830873
0.0174683544304, 5.8484057971, 602.30645888, 73469.7736316
0.0174683544304, 6.42724637681, 602.113622633, 73516.4059165
0.0174683544304, 7.00608695652, 601.751155972, 73542.5455459
0.0174683544304, 7.58492753623, 601.293603338, 73557.1980603
0.0174683544304, 8.16376811594, 600.782750462, 73565.4114965
0.0174683544304, 8.74260869565, 600.242020246, 73570.0155209
0.0174683544304, 9.32144927536, 599.684542351, 73572.5962971
0.0174683544304, 9.90028985507, 599.11767658, 73574.0429458
0.0174683544304, 10.4791304348, 598.545548453, 73574.8538617
0.0174683544304, 11.0579710145, 597.970470525, 73575.3084189
0.0174683544304, 11.6368115942, 597.393739092, 73575.56322
0.0174683544304, 12.2156521739, 596.81608079, 73575.7060482
0.0174683544304, 12.7944927536, 596.237902934, 73575.7861103
0.0174683544304, 13.3733333333, 595.659433842, 73575.8309889
0.0174683544304, 13.952173913, 595.080801499, 73575.8561455
0.0174683544304, 14.5310144928, 594.502077646, 73575.870247
0.0174683544304, 15.1098550725, 593.923302498, 73575.8781515
0.0174683544304, 15.6886956522, 593.344498595, 73575.8825824
0.0174683544304, 16.2675362319, 592.765678575, 73575.8850661
0.0174683544304, 16.8463768116, 592.186849519, 73575.8864584
0.0174683544304, 17.4252173913, 591.6080154, 73575.8872388
0.0174683544304, 18.004057971, 591.029178441, 73575.8876763
0.0174683544304, 18.5828985507, 590.450339891, 73575.8879215
0.0174683544304, 19.1617391304, 589.871500449, 73575.888059
0.0174683544304, 19.7405797101, 589.292660507, 73575.888136
0.0174683544304, 20.3194202899, 588.713820285, 73575.8881792
0.0174683544304, 20.8982608696, 588.134979906, 73575.8882034
0.0174683544304, 21.4771014493, 587.556139439, 73575.888217
0.0174683544304, 22.055942029, 586.977298922, 73575.8882246
0.0174683544304, 22.6347826087, 586.398458377, 73575.8882288
0.0174683544304, 23.2136231884, 585.819617818, 73575.8882312
0.0174683544304, 23.7924637681, 585.240777249, 73575.8882326
0.0174683544304, 24.3713043478, 584.661936675, 73575.8882333
0.0174683544304, 24.9501449275, 584.083096099, 73575.8882338
0.0174683544304, 25.5289855072, 583.504255521, 73575.888234
0.0174683544304, 26.107826087, 582.925414943, 73575.8882341
0.0174683544304, 26.6866666667, 582.346574364, 73575.8882342
0.0174683544304, 27.2655072464, 581.767733784, 73575.8882342
0.0174683544304, 27.8443478261, 581.188893205, 73575.8882343
0.0174683544304, 28.4231884058, 580.610052625, 73575.8882343
0.0174683544304, 29.0020289855, 580.031212046, 73575.8882343
0.0174683544304, 29.5808695652, 579.452371466, 73575.8882343
0.0174683544304, 30.1597101449, 578.873530886, 73575.8882343
0.0174683544304, 30.7385507246, 578.294690307, 73575.8882343
0.0174683544304, 31.3173913043, 577.715849727, 73575.8882343
0.0174683544304, 31.8962318841, 577.137009147, 73575.8882343
0.0174683544304, 32.4750724638, 576.558168567, 73575.8882343
0.0174683544304, 33.0539130435, 575.979327988, 73575.8882343
0.0174683544304, 33.6327536232, 575.400487408, 73575.8882343
0.0174683544304, 34.2115942029, 574.821646828, 73575.8882343
0.0174683544304, 34.7904347826, 574.242806249, 73575.8882343
0.0174683544304, 35.3692753623, 573.663965669, 73575.8882343
0.0174683544304, 35.948115942, 573.085125089, 73575.8882343
0.0174683544304, 36.5269565217, 572.506284509, 73575.8882343
0.0174683544304, 37.1057971014, 571.92744393, 73575.8882343
0.0174683544304, 37.6846376812, 571.34860335, 73575.8882343
0.0174683544304, 38.2634782609, 570.76976277, 73575.8882343
0.0174683544304, 38.8423188406, 570.190922191, 73575.8882343
0.0174683544304, 39.4211594203, 569.612081611, 73575.8882343
0.0174683544304, 40.0, 569.033241031, 73575.8882343
0.0170886075949, 0.06, 327.386378593, 38930.3072013
0.0170886075949, 0.63884057971, 454.867023829, 54155.3805225
0.0170886075949, 1.21768115942, 526.07165917, 62689.7634086
0.0170886075949, 1.79652173913, 565.730895313, 67473.693818
0.0170886075949, 2.37536231884, 587.707424163, 70155.3159654
0.0170886075949, 2.95420289855, 599.771948563, 71658.4936303
0.0170886075949, 3.53304347826, 606.280319679, 72501.0967145
0.0170886075949, 4.11188405797, 609.674200736, 72973.4161043
0.0170886075949, 4.69072463768, 611.322260929, 73238.1737467
0.0170886075949, 5.26956521739, 611.991704903, 73386.5830873
0.0170886075949, 5.8484057971, 612.112587608, 73469.7736316
0.0170886075949, 6.42724637681, 611.925975447, 73516.4059165
0.0170886075949, 7.00608695652, 611.566997684, 73542.5455459
0.0170886075949, 7.58492753623, 611.111400745, 73557.1980603
0.0170886075949, 8.16376811594, 610.601644129, 73565.4114965
0.0170886075949, 8.74260869565, 610.06152842, 73570.0155209
0.0170886075949, 9.32144927536, 609.504394986, 73572.5962971
0.0170886075949, 9.90028985507, 608.9377223, 73574.0429458
0.0170886075949, 10.4791304348, 608.365702408, 73574.8538617
0.0170886075949, 11.0579710145, 607.790685151, 73575.3084189
0.0170886075949, 11.6368115942, 607.213987726, 73575.56322
0.0170886075949, 12.2156521739, 606.636348488, 73575.7060482
0.0170886075949, 12.7944927536, 606.058181318, 73575.7861103
0.0170886075949, 13.3733333333, 605.479718216, 73575.8309889
0.0170886075949, 13.952173913, 604.901089231, 73575.8561455
0.0170886075949, 14.5310144928, 604.32236726, 73575.870247
0.0170886075949, 15.1098550725, 603.743593166, 73575.8781515
0.0170886075949, 15.6886956522, 603.164789855, 73575.8825824
0.0170886075949, 16.2675362319, 602.585970166, 73575.8850661
0.0170886075949, 16.8463768116, 602.007141297, 73575.8864584
0.0170886075949, 17.4252173913, 601.428307281, 73575.8872388
0.0170886075949, 18.004057971, 600.849470381, 73575.8876763
0.0170886075949, 18.5828985507, 600.270631864, 73575.8879215
0.0170886075949, 19.1617391304, 599.69179244, 73575.888059
0.0170886075949, 19.7405797101, 599.112952509, 73575.888136
0.0170886075949, 20.3194202899, 598.534112292, 73575.8881792
0.0170886075949, 20.8982608696, 597.955271916, 73575.8882034
0.0170886075949, 21.4771014493, 597.376431451, 73575.888217
0.0170886075949, 22.055942029, 596.797590935, 73575.8882246
0.0170886075949, 22.6347826087, 596.218750391, 73575.8882288
0.0170886075949, 23.2136231884, 595.639909832, 73575.8882312
0.0170886075949, 23.7924637681, 595.061069263, 73575.8882326
0.0170886075949, 24.3713043478, 594.48222869, 73575.8882333
0.0170886075949, 24.9501449275, 593.903388114, 73575.8882338
0.0170886075949, 25.5289855072, 593.324547536, 73575.888234
0.0170886075949, 26.107826087, 592.745706957, 73575.8882341
0.0170886075949, 26.6866666667, 592.166866378, 73575.8882342
0.0170886075949, 27.2655072464, 591.588025799, 73575.8882342
0.0170886075949, 27.8443478261, 591.009185219, 73575.8882343
0.0170886075949, 28.4231884058, 590.43034464, 73575.8882343
0.0170886075949, 29.0020289855, 589.85150406, 73575.8882343
0.0170886075949, 29.5808695652, 589.27266348, 73575.8882343
0.0170886075949, 30.1597101449, 588.693822901, 73575.8882343
0.0170886075949, 30.7385507246, 588.114982321, 73575.8882343
0.0170886075949, 31.3173913043, 587.536141741, 73575.8882343
0.0170886075949, 31.8962318841, 586.957301162, 73575.8882343
0.0170886075949, 32.4750724638, 586.378460582, 73575.8882343
0.0170886075949, 33.0539130435, 585.799620002, 73575.8882343
0.0170886075949, 33.6327536232, 585.220779422, 73575.8882343
0.0170886075949, 34.2115942029, 584.641938843, 73575.8882343
0.0170886075949, 34.7904347826, 584.063098263, 73575.8882343
0.0170886075949, 35.3692753623, 583.484257683, 73575.8882343
0.0170886075949, 35.948115942, 582.905417104, 73575.8882343
0.0170886075949, 36.5269565217, 582.326576524, 73575.8882343
0.0170886075949, 37.1057971014, 581.747735944, 73575.8882343
0.0170886075949, 37.6846376812, 581.168895364, 73575.8882343
0.0170886075949, 38.2634782609, 580.590054785, 73575.8882343
0.0170886075949, 38.8423188406, 580.011214205, 73575.8882343
0.0170886075949, 39.4211594203, 579.432373625, 73575.8882343
0.0170886075949, 40.0, 578.853533046, 73575.8882343
0.0167088607595, 0.06, 332.501943796, 38930.3072013
0.0167088607595, 0.63884057971, 461.983211706, 54155.3805225
0.0167088607595, 1.21768115942, 534.309291887, 62689.7634086
0.0167088607595, 1.79652173913, 574.59715158, 67473.693818
0.0167088607595, 2.37536231884, 596.926054042, 70155.3159654
0.0167088607595, 2.95420289855, 609.18810073, 71658.4936303
0.0167088607595, 3.53304347826, 615.80719255, 72501.0967145
0.0167088607595, 4.11188405797, 619.263137865, 72973.4161043
0.0167088607595, 4.69072463768, 620.945988048, 73238.1737467
0.0167088607595, 5.26956521739, 621.634933477, 73386.5830873
0.0167088607595, 5.8484057971, 621.766747683, 73469.7736316
0.0167088607595, 6.42724637681, 621.586263151, 73516.4059165
0.0167088607595, 7.00608695652, 621.230720218, 73542.5455459
0.0167088607595, 7.58492753623, 620.777048665, 73557.1980603
0.0167088607595, 8.16376811594, 620.26837132, 73565.4114965
0.0167088607595, 8.74260869565, 619.728860595, 73570.0155209
0.0167088607595, 9.32144927536, 619.172066282, 73572.5962971
0.0167088607595, 9.90028985507, 618.605583691, 73574.0429458
0.0167088607595, 10.4791304348, 618.033670356, 73574.8538617
0.0167088607595, 11.0579710145, 617.458712829, 73575.3084189
0.0167088607595, 11.6368115942, 616.882048886, 73575.56322
0.0167088607595, 12.2156521739, 616.304428416, 73575.7060482
0.0167088607595, 12.7944927536, 615.726271766, 73575.7861103
0.0167088607595, 13.3733333333, 615.147814561, 73575.8309889
0.0167088607595, 13.952173913, 614.569188882, 73575.8561455
0.0167088607595, 14.5310144928, 613.990468764, 73575.870247
0.0167088607595, 15.1098550725, 613.411695709, 73575.8781515
0.0167088607595, 15.6886956522, 612.83289298, 73575.8825824
0.0167088607595, 16.2675362319, 612.254073618, 73575.8850661
0.0167088607595, 16.8463768116, 611.675244931, 73575.8864584
0.0167088607595, 17.4252173913, 611.096411018, 73575.8872388
0.0167088607595, 18.004057971, 610.517574176, 73575.8876763
0.0167088607595, 18.5828985507, 609.938735691, 73575.8879215
0.0167088607595, 19.1617391304, 609.359896285, 73575.888059
0.0167088607595, 19.7405797101, 608.781056364, 73575.888136
0.0167088607595, 20.3194202899, 608.202216153, 73575.8881792
0.0167088607595, 20.8982608696, 607.62337578, 73575.8882034
0.0167088607595, 21.4771014493, 607.044535316, 73575.888217
0.0167088607595, 22.055942029, 606.465694802, 73575.8882246
0.0167088607595, 22.6347826087, 605.886854258, 73575.8882288
0.0167088607595, 23.2136231884, 605.308013699, 73575.8882312
0.0167088607595, 23.7924637681, 604.729173131, 73575.8882326
0.0167088607595, 24.3713043478, 604.150332557, 73575.8882333
0.0167088607595, 24.9501449275, 603.571491981, 73575.8882338
0.0167088607595, 25.5289855072, 602.992651404, 73575.888234
0.0167088607595, 26.107826087, 602.413810825, 73575.8882341
0.0167088607595, 26.6866666667, 601.834970246, 73575.8882342
0.0167088607595, 27.2655072464, 601.256129667, 73575.8882342
0.0167088607595, 27.8443478261, 600.677289087, 73575.8882343
0.0167088607595, 28.4231884058, 600.098448507, 73575.8882343
0.0167088607595, 29.0020289855, 599.519607928, 73575.8882343
0.0167088607595, 29.5808695652, 598.940767348, 73575.8882343
0.0167088607595, 30.1597101449, 598.361926768, 73575.8882343
0.0167088607595, 30.7385507246, 597.783086189, 73575.8882343
0.0167088607595, 31.3173913043, 597.204245609, 73575.8882343
0.0167088607595, 31.8962318841, 596.625405029, 73575.8882343
0.0167088607595, 32.4750724638, 596.04656445, 73575.8882343
0.0167088607595, 33.0539130435, 595.46772387, 73575.8882343
0.0167088607595, 33.6327536232, 594.88888329, 73575.8882343
0.0167088607595, 34.2115942029, 594.310042711, 73575.8882343
0.0167088607595, 34.7904347826, 593.731202131, 73575.8882343
0.0167088607595, 35.3692753623, 593.152361551, 73575.8882343
0.0167088607595, 35.948115942, 592.573520971, 73575.8882343
0.0167088607595, 36.5269565217, 591.994680392, 73575.8882343
0.0167088607595, 37.1057971014, 591.415839812, 73575.8882343
0.0167088607595, 37.6846376812, 590.836999232, 73575.8882343
0.0167088607595, 38.2634782609, 590.258158653, 73575.8882343
0.0167088607595, 38.8423188406, 589.679318073, 73575.8882343
0.0167088607595, 39.4211594203, 589.100477493, 73575.8882343
0.0167088607595, 40.0, 588.521636913, 73575.8882343
0.0163291139241, 0.06, 337.522965968, 38930.3072013
0.0163291139241, 0.63884057971, 468.967882158, 54155.3805225
0.0163291139241, 1.21768115942, 542.394681259, 62689.7634086
0.0163291139241, 1.79652173913, 583.299546632, 67473.693818
0.0163291139241, 2.37536231884, 605.974310331, 70155.3159654
0.0163291139241, 2.95420289855, 618.430228811, 71658.4936303
0.0163291139241, 3.53304347826, 625.157995056, 72501.0967145
0.0163291139241, 4.11188405797, 628.674857592, 72973.4161043
0.0163291139241, 4.69072463768, 630.391854796, 73238.1737467
0.0163291139241, 5.26956521739, 631.099941265, 73386.5830873
0.0163291139241, 5.8484057971, 631.242484941, 73469.7736316
0.0163291139241, 6.42724637681, 631.068014791, 73516.4059165
0.0163291139241, 7.00608695652, 630.715843207, 73542.5455459
0.0163291139241, 7.58492753623, 630.264061457, 73557.1980603
0.0163291139241, 8.16376811594, 629.756443438, 73565.4114965
0.0163291139241, 8.74260869565, 629.217526514, 73570.0155209
0.0163291139241, 9.32144927536, 628.661065057, 73572.5962971
0.0163291139241, 9.90028985507, 628.094769047, 73574.0429458
0.0163291139241, 10.4791304348, 627.522960299, 73574.8538617
0.0163291139241, 11.0579710145, 626.948061398, 73575.3084189
0.0163291139241, 11.6368115942, 626.371430318, 73575.56322
0.0163291139241, 12.2156521739, 625.793828269, 73575.7060482
0.0163291139241, 12.7944927536, 625.215681945, 73575.7861103
0.0163291139241, 13.3733333333, 624.637230529, 73575.8309889
0.0163291139241, 13.952173913, 624.058608094, 73575.8561455
0.0163291139241, 14.5310144928, 623.479889795, 73575.870247
0.0163291139241, 15.1098550725, 622.901117759, 73575.8781515
0.0163291139241, 15.6886956522, 622.322315602, 73575.8825824
0.0163291139241, 16.2675362319, 621.74349656, 73575.8850661
0.0163291139241, 16.8463768116, 621.164668053, 73575.8864584
0.0163291139241, 17.4252173913, 620.585834241, 73575.8872388
0.0163291139241, 18.004057971, 620.006997454, 73575.8876763
0.0163291139241, 18.5828985507, 619.428159001, 73575.8879215
0.0163291139241, 19.1617391304, 618.849319613, 73575.888059
0.0163291139241, 19.7405797101, 618.270479702, 73575.888136
0.0163291139241, 20.3194202899, 617.691639497, 73575.8881792
0.0163291139241, 20.8982608696, 617.112799127, 73575.8882034
0.0163291139241, 21.4771014493, 616.533958665, 73575.888217
0.0163291139241, 22.055942029, 615.955118151, 73575.8882246
0.0163291139241, 22.6347826087, 615.376277608, 73575.8882288
0.0163291139241, 23.2136231884, 614.797437049, 73575.8882312
0.0163291139241, 23.7924637681, 614.218596481, 73575.8882326
0.0163291139241, 24.3713043478, 613.639755908, 73575.8882333
0.0163291139241, 24.9501449275, 613.060915332, 73575.8882338
0.0163291139241, 25.5289855072, 612.482074754, 73575.888234
0.0163291139241, 26.107826087, 611.903234176, 73575.8882341
0.0163291139241, 26.6866666667, 611.324393597, 73575.8882342
0.0163291139241, 27.2655072464, 610.745553017, 73575.8882342
0.0163291139241, 27.8443478261, 610.166712438, 73575.8882343
0.0163291139241, 28.4231884058, 609.587871858, 73575.8882343
0.0163291139241, 29.0020289855, 609.009031279, 73575.8882343
0.0163291139241, 29.5808695652, 608.430190699, 73575.8882343
0.0163291139241, 30.1597101449, 607.851350119, 73575.8882343
0.0163291139241, 30.7385507246, 607.272509539, 73575.8882343
0.0163291139241, 31.3173913043, 606.69366896, 73575.8882343
0.0163291139241, 31.8962318841, 606.11482838, 73575.8882343
0.0163291139241, 32.4750724638, 605.5359878, 73575.8882343
0.0163291139241, 33.0539130435, 604.957147221, 73575.8882343
0.0163291139241, 33.6327536232, 604.378306641, 73575.8882343
0.0163291139241, 34.2115942029, 603.799466061, 73575.8882343
0.0163291139241, 34.7904347826, 603.220625481, 73575.8882343
0.0163291139241, 35.3692753623, 602.641784902, 73575.8882343
0.0163291139241, 35.948115942, 602.062944322, 73575.8882343
0.0163291139241, 36.5269565217, 601.484103742, 73575.8882343
0.0163291139241, 37.1057971014, 600.905263163, 73575.8882343
0.0163291139241, 37.6846376812, 600.326422583, 73575.8882343
0.0163291139241, 38.2634782609, 599.747582003, 73575.8882343
0.0163291139241, 38.8423188406, 599.168741424, 73575.8882343
0.0163291139241, 39.4211594203, 598.589900844, 73575.8882343
0.0163291139241, 40.0, 598.011060264, 73575.8882343
0.0159493670886, 0.06, 342.434463062, 38930.3072013
0.0159493670886, 0.63884057971, 475.800193874, 54155.3805225
0.0159493670886, 1.21768115942, 550.30370158, 62689.7634086
0.0159493670886, 1.79652173913, 591.812113701, 67473.693818
0.0159493670886, 2.37536231884, 614.825194262, 70155.3159654
0.0159493670886, 2.95420289855, 627.470755549, 71658.4936303
0.0159493670886, 3.53304347826, 634.304825671, 72501.0967145
0.0159493670886, 4.11188405797, 637.881276623, 72973.4161043
0.0159493670886, 4.69072463768, 639.631675987, 73238.1737467
0.0159493670886, 5.26956521739, 640.358485968, 73386.5830873
0.0159493670886, 5.8484057971, 640.511525069, 73469.7736316
0.0159493670886, 6.42724637681, 640.342938107, 73516.4059165
0.0159493670886, 7.00608695652, 639.994064332, 73542.5455459
0.0159493670886, 7.58492753623, 639.544131162, 73557.1980603
0.0159493670886, 8.16376811594, 639.03754936, 73565.4114965
0.0159493670886, 8.74260869565, 638.499213286, 73570.0155209
0.0159493670886, 9.32144927536, 637.943077423, 73572.5962971
0.0159493670886, 9.90028985507, 637.376963924, 73574.0429458
0.0159493670886, 10.4791304348, 636.805257483, 73574.8538617
0.0159493670886, 11.0579710145, 636.230415929, 73575.3084189
0.0159493670886, 11.6368115942, 635.653816995, 73575.56322
0.0159493670886, 12.2156521739, 635.076232965, 73575.7060482
0.0159493670886, 12.7944927536, 634.498096742, 73575.7861103
0.0159493670886, 13.3733333333, 633.919650988, 73575.8309889
0.0159493670886, 13.952173913, 633.341031727, 73575.8561455
0.0159493670886, 14.5310144928, 632.762315207, 73575.870247
0.0159493670886, 15.1098550725, 632.183544168, 73575.8781515
0.0159493670886, 15.6886956522, 631.60474257, 73575.8825824
0.0159493670886, 16.2675362319, 631.025923841, 73575.8850661
0.0159493670886, 16.8463768116, 630.44709551, 73575.8864584
0.0159493670886, 17.4252173913, 629.868261796, 73575.8872388
0.0159493670886, 18.004057971, 629.289425065, 73575.8876763
0.0159493670886, 18.5828985507, 628.710586643, 73575.8879215
0.0159493670886, 19.1617391304, 628.131747272, 73575.888059
0.0159493670886, 19.7405797101, 627.55290737, 73575.888136
0.0159493670886, 20.3194202899, 626.974067171, 73575.8881792
0.0159493670886, 20.8982608696, 626.395226804, 73575.8882034
0.0159493670886, 21.4771014493, 625.816386344, 73575.888217
0.0159493670886, 22.055942029, 625.237545831, 73575.8882246
0.0159493670886, 22.6347826087, 624.658705289, 73575.8882288
0.0159493670886, 23.2136231884, 624.07986473, 73575.8882312
0.0159493670886, 23.7924637681, 623.501024162, 73575.8882326
0.0159493670886, 24.3713043478, 622.922183589, 73575.8882333
0.0159493670886, 24.9501449275, 622.343343013, 73575.8882338
0.0159493670886, 25.5289855072, 621.764502435, 73575.888234
0.0159493670886, 26.107826087, 621.185661857, 73575.8882341
0.0159493670886, 26.6866666667, 620.606821278, 73575.8882342
0.0159493670886, 27.2655072464, 620.027980698, 73575.8882342
0.0159493670886, 27.8443478261, 619.449140119, 73575.8882343
0.0159493670886, 28.4231884058, 618.870299539, 73575.8882343
0.0159493670886, 29.0020289855, 618.29145896, 73575.8882343
0.0159493670886, 29.5808695652, 617.71261838, 73575.8882343
0.0159493670886, 30.1597101449, 617.1337778, 73575.8882343
0.0159493670886, 30.7385507246, 616.55493722, 73575.8882343
0.0159493670886, 31.3173913043, 615.976096641, 73575.8882343
0.0159493670886, 31.8962318841, 615.397256061, 73575.8882343
0.0159493670886, 32.4750724638, 614.818415481, 73575.8882343
0.0159493670886, 33.0539130435, 614.239574902, 73575.8882343
0.0159493670886, 33.6327536232, 613.660734322, 73575.8882343
0.0159493670886, 34.2115942029, 613.081893742, 73575.8882343
0.0159493670886, 34.7904347826, 612.503053162, 73575.8882343
0.0159493670886, 35.3692753623, 611.924212583, 73575.8882343
0.0159493670886, 35.948115942, 611.345372003, 73575.8882343
0.0159493670886, 36.5269565217, 610.766531423, 73575.8882343
0.0159493670886, 37.1057971014, 610.187690844, 73575.8882343
0.0159493670886, 37.6846376812, 609.608850264, 73575.8882343
0.0159493670886, 38.2634782609, 609.030009684, 73575.8882343
0.0159493670886, 38.8423188406, 608.451169105, 73575.8882343
0.0159493670886, 39.4211594203, 607.872328525, 73575.8882343
0.0159493670886, 40.0, 607.293487945, 73575.8882343
0.0155696202532, 0.06, 347.2204349, 38930.3072013
0.0155696202532, 0.63884057971, 482.457889246, 54155.3805225
0.0155696202532, 1.21768115942, 558.010587648, 62689.7634086
0.0155696202532, 1.79652173913, 600.107121412, 67473.693818
0.0155696202532, 2.37536231884, 623.449872325, 70155.3159654
0.0155696202532, 2.95420289855, 636.280229636, 71658.4936303
0.0155696202532, 3.53304347826, 643.217886781, 72501.0967145
0.0155696202532, 4.11188405797, 646.852403221, 72973.4161043
0.0155696202532, 4.69072463768, 648.635351073, 73238.1737467
0.0155696202532, 5.26956521739, 649.38040604, 73386.5830873
0.0155696202532, 5.8484057971, 649.54367233, 73469.7736316
0.0155696202532, 6.42724637681, 649.380818198, 73516.4059165
0.0155696202532, 7.00608695652, 649.035157948, 73542.5455459
0.0155696202532, 7.58492753623, 648.587026112, 73557.1980603
0.0155696202532, 8.16376811594, 648.081454045, 73565.4114965
0.0155696202532, 8.74260869565, 647.543683976, 73570.0155209
0.0155696202532, 9.32144927536, 646.987865385, 73572.5962971
0.0155696202532, 9.90028985507, 646.421929732, 73574.0429458
0.0155696202532, 10.4791304348, 645.850322983, 73574.8538617
0.0155696202532, 11.0579710145, 645.275537311, 73575.3084189
0.0155696202532, 11.6368115942, 644.698969702, 73575.56322
0.0155696202532, 12.2156521739, 644.121403231, 73575.7060482
0.0155696202532, 12.7944927536, 643.54327685, 73575.7861103
0.0155696202532, 13.3733333333, 642.964836613, 73575.8309889
0.0155696202532, 13.952173913, 642.386220445, 73575.8561455
0.0155696202532, 14.5310144928, 641.807505658, 73575.870247
0.0155696202532, 15.1098550725, 641.228735592, 73575.8781515
0.0155696202532, 15.6886956522, 640.649934538, 73575.8825824
0.0155696202532, 16.2675362319, 640.071116114, 73575.8850661
0.0155696202532, 16.8463768116, 639.492287954, 73575.8864584
0.0155696202532, 17.4252173913, 638.913454336, 73575.8872388
0.0155696202532, 18.004057971, 638.334617659, 73575.8876763
0.0155696202532, 18.5828985507, 637.755779267, 73575.8879215
0.0155696202532, 19.1617391304, 637.176939913, 73575.888059
0.0155696202532, 19.7405797101, 636.598100021, 73575.888136
0.0155696202532, 20.3194202899, 636.019259826, 73575.8881792
0.0155696202532, 20.8982608696, 635.440419463, 73575.8882034
0.0155696202532, 21.4771014493, 634.861579004, 73575.888217
0.0155696202532, 22.055942029, 634.282738492, 73575.8882246
0.0155696202532, 22.6347826087, 633.703897951, 73575.8882288
0.0155696202532, 23.2136231884, 633.125057392, 73575.8882312
0.0155696202532, 23.7924637681, 632.546216824, 73575.8882326
0.0155696202532, 24.3713043478, 631.967376251, 73575.8882333
0.0155696202532, 24.9501449275, 631.388535675, 73575.8882338
0.0155696202532, 25.5289855072, 630.809695098, 73575.888234
0.0155696202532, 26.107826087, 630.230854519, 73575.8882341
0.0155696202532, 26.6866666667, 629.65201394, 73575.8882342
0.0155696202532, 27.2655072464, 629.073173361, 73575.8882342
0.0155696202532, 27.8443478261, 628.494332781, 73575.8882343
0.0155696202532, 28.4231884058, 627.915492202, 73575.8882343
0.0155696202532, 29.0020289855, 627.336651622, 73575.8882343
0.0155696202532, 29.5808695652, 626.757811043, 73575.8882343
0.0155696202532, 30.1597101449, 626.178970463, 73575.8882343
0.0155696202532, 30.7385507246, 625.600129883, 73575.8882343
0.0155696202532, 31.3173913043, 625.021289303, 73575.8882343
0.0155696202532, 31.8962318841, 624.442448724, 73575.8882343
0.0155696202532, 32.4750724638, 623.863608144, 73575.8882343
0.0155696202532, 33.0539130435, 623.284767564, 73575.8882343
0.0155696202532, 33.6327536232, 622.705926985, 73575.8882343
0.0155696202532, 34.2115942029, 622.127086405, 73575.8882343
0.0155696202532, 34.7904347826, 621.548245825, 73575.8882343
0.0155696202532, 35.3692753623, 620.969405245, 73575.8882343
0.0155696202532, 35.948115942, 620.390564666, 73575.8882343
0.0155696202532, 36.5269565217, 619.811724086, 73575.8882343
0.0155696202532, 37.1057971014, 619.232883506, 73575.8882343
0.0155696202532, 37.6846376812, 618.654042927, 73575.8882343
0.0155696202532, 38.2634782609, 618.075202347, 73575.8882343
0.0155696202532, 38.8423188406, 617.496361767, 73575.8882343
0.0155696202532, 39.4211594203, 616.917521188, 73575.8882343
0.0155696202532, 40.0, 616.338680608, 73575.8882343
0.0151898734177, 0.06, 351.863806812, 38930.3072013
0.0151898734177, 0.63884057971, 488.917215947, 54155.3805225
0.0151898734177, 1.21768115942, 565.487843995, 62689.7634086
0.0151898734177, 1.79652173913, 608.154976084, 67473.693818
0.0151898734177, 2.37536231884, 631.817574691, 70155.3159654
0.0151898734177, 2.95420289855, 644.827221954, 71658.4936303
0.0151898734177, 3.53304347826, 651.865379706, 72501.0967145
0.0151898734177, 4.11188405797, 655.55623155, 72973.4161043
0.0151898734177, 4.69072463768, 657.370758095, 73238.1737467
0.0151898734177, 5.26956521739, 658.133514432, 73386.5830873
0.0151898734177, 5.8484057971, 658.306703187, 73469.7736316
0.0151898734177, 6.42724637681, 658.149411072, 73516.4059165
0.0151898734177, 7.00608695652, 657.806868599, 73542.5455459
0.0151898734177, 7.58492753623, 657.360484427, 73557.1980603
0.0151898734177, 8.16376811594, 656.855892009, 73565.4114965
0.0151898734177, 8.74260869565, 656.31867108, 73570.0155209
0.0151898734177, 9.32144927536, 655.763160308, 73572.5962971
0.0151898734177, 9.90028985507, 655.197397204, 73574.0429458
0.0151898734177, 10.4791304348, 654.625887175, 73574.8538617
0.0151898734177, 11.0579710145, 654.05115572, 73575.3084189
0.0151898734177, 11.6368115942, 653.474618502, 73575.56322
0.0151898734177, 12.2156521739, 652.897069067, 73575.7060482
0.0151898734177, 12.7944927536, 652.318952235, 73575.7861103
0.0151898734177, 13.3733333333, 651.740517351, 73575.8309889
0.0151898734177, 13.952173913, 651.161904183, 73575.8561455
0.0151898734177, 14.5310144928, 650.583191079, 73575.870247
0.0151898734177, 15.1098550725, 650.004421955, 73575.8781515
0.0151898734177, 15.6886956522, 649.42562143, 73575.8825824
0.0151898734177, 16.2675362319, 648.846803303, 73575.8850661
0.0151898734177, 16.8463768116, 648.267975308, 73575.8864584
0.0151898734177, 17.4252173913, 647.689141784, 73575.8872388
0.0151898734177, 18.004057971, 647.110305159, 73575.8876763
0.0151898734177, 18.5828985507, 646.531466796, 73575.8879215
0.0151898734177, 19.1617391304, 645.952627458, 73575.888059
0.0151898734177, 19.7405797101, 645.373787575, 73575.888136
0.0151898734177, 20.3194202899, 644.794947386, 73575.8881792
0.0151898734177, 20.8982608696, 644.216107025, 73575.8882034
0.0151898734177, 21.4771014493, 643.637266568, 73575.888217
0.0151898734177, 22.055942029, 643.058426057, 73575.8882246
0.0151898734177, 22.6347826087, 642.479585516, 73575.8882288
0.0151898734177, 23.2136231884, 641.900744958, 73575.8882312
0.0151898734177, 23.7924637681, 641.32190439, 73575.8882326
0.0151898734177, 24.3713043478, 640.743063817, 73575.8882333
0.0151898734177, 24.9501449275, 640.164223241, 73575.8882338
0.0151898734177, 25.5289855072, 639.585382664, 73575.888234
0.0151898734177, 26.107826087, 639.006542085, 73575.8882341
0.0151898734177, 26.6866666667, 638.427701506, 73575.8882342
0.0151898734177, 27.2655072464, 637.848860927, 73575.8882342
0.0151898734177, 27.8443478261, 637.270020348, 73575.8882343
0.0151898734177, 28.4231884058, 636.691179768, 73575.8882343
0.0151898734177, 29.0020289855, 636.112339188, 73575.8882343
0.0151898734177, 29.5808695652, 635.533498609, 73575.8882343
0.0151898734177, 30.1597101449, 634.954658029, 73575.8882343
0.0151898734177, 30.7385507246, 634.375817449, 73575.8882343
0.0151898734177, 31.3173913043, 633.79697687, 73575.8882343
0.0151898734177, 31.8962318841, 633.21813629, 73575.8882343
0.0151898734177, 32.4750724638, 632.63929571, 73575.8882343
0.0151898734177, 33.0539130435, 632.06045513, 73575.8882343
0.0151898734177, 33.6327536232, 631.481614551, 73575.8882343
0.0151898734177, 34.2115942029, 630.902773971, 73575.8882343
0.0151898734177, 34.7904347826, 630.323933391, 73575.8882343
0.0151898734177, 35.3692753623, 629.745092812, 73575.8882343
0.0151898734177, 35.948115942, 629.166252232, 73575.8882343
0.0151898734177, 36.5269565217, 628.587411652, 73575.8882343
0.0151898734177, 37.1057971014, 628.008571072, 73575.8882343
0.0151898734177, 37.6846376812, 627.429730493, 73575.8882343
0.0151898734177, 38.2634782609, 626.850889913, 73575.8882343
0.0151898734177, 38.8423188406, 626.272049333, 73575.8882343
0.0151898734177, 39.4211594203, 625.693208754, 73575.8882343
0.0151898734177, 40.0, 625.114368174, 73575.8882343
0.0148101265823, 0.06, 356.346370426, 38930.3072013
0.0148101265823, 0.63884057971, 495.152844579, 54155.3805225
0.0148101265823, 1.21768115942, 572.706149542, 62689.7634086
0.0148101265823, 1.79652173913, 615.924119112, 67473.693818
0.0148101265823, 2.37536231884, 639.895488513, 70155.3159654
0.0148101265823, 2.95420289855, 653.078216596, 71658.4936303
0.0148101265823, 3.53304347826, 660.213394439, 72501.0967145
0.0148101265823, 4.11188405797, 663.958630691, 72973.4161043
0.0148101265823, 4.69072463768, 665.803642301, 73238.1737467
0.0148101265823, 5.26956521739, 666.583486978, 73386.5830873
0.0148101265823, 5.8484057971, 666.766254566, 73469.7736316
0.0148101265823, 6.42724637681, 666.614331846, 73516.4059165
0.0148101265823, 7.00608695652, 666.274799176, 73542.5455459
0.0148101265823, 7.58492753623, 665.830102143, 73557.1980603
0.0148101265823, 8.16376811594, 665.326455447, 73565.4114965
0.0148101265823, 8.74260869565, 664.78976464, 73570.0155209
0.0148101265823, 9.32144927536, 664.234551028, 73572.5962971
0.0148101265823, 9.90028985507, 663.668954495, 73574.0429458
0.0148101265823, 10.4791304348, 663.097537838, 73574.8538617
0.0148101265823, 11.0579710145, 662.522858722, 73575.3084189
0.0148101265823, 11.6368115942, 661.946350842, 73575.56322
0.0148101265823, 12.2156521739, 661.368817853, 73575.7060482
0.0148101265823, 12.7944927536, 660.79071024, 73575.7861103
0.0148101265823, 13.3733333333, 660.212280523, 73575.8309889
0.0148101265823, 13.952173913, 659.633670252, 73575.8561455
0.0148101265823, 14.5310144928, 659.054958771, 73575.870247
0.0148101265823, 15.1098550725, 658.476190558, 73575.8781515
0.0148101265823, 15.6886956522, 657.897390543, 73575.8825824
0.0148101265823, 16.2675362319, 657.318572701, 73575.8850661
0.0148101265823, 16.8463768116, 656.739744868, 73575.8864584
0.0148101265823, 17.4252173913, 656.160911433, 73575.8872388
0.0148101265823, 18.004057971, 655.582074858, 73575.8876763
0.0148101265823, 18.5828985507, 655.003236523, 73575.8879215
0.0148101265823, 19.1617391304, 654.424397202, 73575.888059
0.0148101265823, 19.7405797101, 653.845557328, 73575.888136
0.0148101265823, 20.3194202899, 653.266717143, 73575.8881792
0.0148101265823, 20.8982608696, 652.687876785, 73575.8882034
0.0148101265823, 21.4771014493, 652.10903633, 73575.888217
0.0148101265823, 22.055942029, 651.53019582, 73575.8882246
0.0148101265823, 22.6347826087, 650.951355279, 73575.8882288
0.0148101265823, 23.2136231884, 650.372514721, 73575.8882312
0.0148101265823, 23.7924637681, 649.793674154, 73575.8882326
0.0148101265823, 24.3713043478, 649.214833581, 73575.8882333
0.0148101265823, 24.9501449275, 648.635993005, 73575.8882338
0.0148101265823, 25.5289855072, 648.057152428, 73575.888234
0.0148101265823, 26.107826087, 647.478311849, 73575.8882341
0.0148101265823, 26.6866666667, 646.89947127, 73575.8882342
0.0148101265823, 27.2655072464, 646.320630691, 73575.8882342
0.0148101265823, 27.8443478261, 645.741790111, 73575.8882343
0.0148101265823, 28.4231884058, 645.162949532, 73575.8882343
0.0148101265823, 29.0020289855, 644.584108952, 73575.8882343
0.0148101265823, 29.5808695652, 644.005268372, 73575.8882343
0.0148101265823, 30.1597101449, 643.426427793, 73575.8882343
0.0148101265823, 30.7385507246, 642.847587213, 73575.8882343
0.0148101265823, 31.3173913043, 642.268746633, 73575.8882343
0.0148101265823, 31.8962318841, 641.689906053, 73575.8882343
0.0148101265823, 32.4750724638, 641.111065474, 73575.8882343
0.0148101265823, 33.0539130435, 640.532224894, 73575.8882343
0.0148101265823, 33.6327536232, 639.953384314, 73575.8882343
0.0148101265823, 34.2115942029, 639.374543735, 73575.8882343
0.0148101265823, 34.7904347826, 638.795703155, 73575.8882343
0.0148101265823, 35.3692753623, 638.216862575, 73575.8882343
0.0148101265823, 35.948115942, 637.638021995, 73575.8882343
0.0148101265823, 36.5269565217, 637.059181416, 73575.8882343
0.0148101265823, 37.1057971014, 636.480340836, 73575.8882343
0.0148101265823, 37.6846376812, 635.901500256, 73575.8882343
0.0148101265823, 38.2634782609, 635.322659677, 73575.8882343
0.0148101265823, 38.8423188406, 634.743819097, 73575.8882343
0.0148101265823, 39.4211594203, 634.164978517, 73575.8882343
0.0148101265823, 40.0, 633.586137938, 73575.8882343
0.0144303797468, 0.06, 360.648721485, 38930.3072013
0.0144303797468, 0.63884057971, 501.137782163, 54155.3805225
0.0144303797468, 1.21768115942, 579.63425747, 62689.7634086
0.0144303797468, 1.79652173913, 623.380919197, 67473.693818
0.0144303797468, 2.37536231884, 647.648645877, 70155.3159654
0.0144303797468, 2.95420289855, 660.99749641, 71658.4936303
0.0144303797468, 3.53304347826, 668.225793844, 72501.0967145
0.0144303797468, 4.11188405797, 672.023228087, 72973.4161043
0.0144303797468, 4.69072463768, 673.897499171, 73238.1737467
0.0144303797468, 5.26956521739, 674.693745185, 73386.5830873
0.0144303797468, 5.8484057971, 674.885706508, 73469.7736316
0.0144303797468, 6.42724637681, 674.738937317, 73516.4059165
0.0144303797468, 7.00608695652, 674.402293447, 73542.5455459
0.0144303797468, 7.58492753623, 673.959215724, 73557.1980603
0.0144303797468, 8.16376811594, 673.456476729, 73565.4114965
0.0144303797468, 8.74260869565, 672.920294733, 73570.0155209
0.0144303797468, 9.32144927536, 672.365366332, 73572.5962971
0.0144303797468, 9.90028985507, 671.799929674, 73574.0429458
0.0144303797468, 10.4791304348, 671.228602635, 73574.8538617
0.0144303797468, 11.0579710145, 670.653973755, 73575.3084189
0.0144303797468, 11.6368115942, 670.077494034, 73575.56322
0.0144303797468, 12.2156521739, 669.499976829, 73575.7060482
0.0144303797468, 12.7944927536, 668.921878064, 73575.7861103
0.0144303797468, 13.3733333333, 668.343453307, 73575.8309889
0.0144303797468, 13.952173913, 667.764845816, 73575.8561455
0.0144303797468, 14.5310144928, 667.186135894, 73575.870247
0.0144303797468, 15.1098550725, 666.607368554, 73575.8781515
0.0144303797468, 15.6886956522, 666.028569028, 73575.8825824
0.0144303797468, 16.2675362319, 665.449751462, 73575.8850661
0.0144303797468, 16.8463768116, 664.870923782, 73575.8864584
0.0144303797468, 17.4252173913, 664.292090433, 73575.8872388
0.0144303797468, 18.004057971, 663.713253907, 73575.8876763
0.0144303797468, 18.5828985507, 663.134415599, 73575.8879215
0.0144303797468, 19.1617391304, 662.555576293, 73575.888059
0.0144303797468, 19.7405797101, 661.976736427, 73575.888136
0.0144303797468, 20.3194202899, 661.397896247, 73575.8881792
0.0144303797468, 20.8982608696, 660.819055892, 73575.8882034
0.0144303797468, 21.4771014493, 660.240215438, 73575.888217
0.0144303797468, 22.055942029, 659.661374929, 73575.8882246
0.0144303797468, 22.6347826087, 659.082534389, 73575.8882288
0.0144303797468, 23.2136231884, 658.503693831, 73575.8882312
0.0144303797468, 23.7924637681, 657.924853264, 73575.8882326
0.0144303797468, 24.3713043478, 657.346012691, 73575.8882333
0.0144303797468, 24.9501449275, 656.767172115, 73575.8882338
0.0144303797468, 25.5289855072, 656.188331538, 73575.888234
0.0144303797468, 26.107826087, 655.609490959, 73575.8882341
0.0144303797468, 26.6866666667, 655.03065038, 73575.8882342
0.0144303797468, 27.2655072464, 654.451809801, 73575.8882342
0.0144303797468, 27.8443478261, 653.872969221, 73575.8882343
0.0144303797468, 28.4231884058, 653.294128642, 73575.8882343
0.0144303797468, 29.0020289855, 652.715288062, 73575.8882343
0.0144303797468, 29.5808695652, 652.136447483, 73575.8882343
0.0144303797468, 30.1597101449, 651.557606903, 73575.8882343
0.0144303797468, 30.7385507246, 650.978766323, 73575.8882343
0.0144303797468, 31.3173913043, 650.399925743, 73575.8882343
0.0144303797468, 31.8962318841, 649.821085164, 73575.8882343
0.0144303797468, 32.4750724638, 649.242244584, 73575.8882343
0.0144303797468, 33.0539130435, 648.663404004, 73575.8882343
0.0144303797468, 33.6327536232, 648.084563425, 73575.8882343
0.0144303797468, 34.2115942029, 647.505722845, 73575.8882343
0.0144303797468, 34.7904347826, 646.926882265, 73575.8882343
0.0144303797468, 35.3692753623, 646.348041685, 73575.8882343
0.0144303797468, 35.948115942, 645.769201106, 73575.8882343
0.0144303797468, 36.5269565217, 645.190360526, 73575.8882343
0.0144303797468, 37.1057971014, 644.611519946, 73575.8882343
0.0144303797468, 37.6846376812, 644.032679367, 73575.8882343
0.0144303797468, 38.2634782609, 643.453838787, 73575.8882343
0.0144303797468, 38.8423188406, 642.874998207, 73575.8882343
0.0144303797468, 39.4211594203, 642.296157628, 73575.8882343
0.0144303797468, 40.0, 641.717317048, 73575.8882343
0.0140506329114, 0.06, 364.750194555, 38930.3072013
0.0140506329114, 0.63884057971, 506.843281318, 54155.3805225
0.0140506329114, 1.21768115942, 586.238890079, 62689.7634086
0.0140506329114, 1.79652173913, 630.489559176, 67473.693818
0.0140506329114, 2.37536231884, 655.039806129, 70155.3159654
0.0140506329114, 2.95420289855, 668.547022808, 71658.4936303
0.0140506329114, 3.53304347826, 675.864092052, 72501.0967145
0.0140506329114, 4.11188405797, 679.711287147, 72973.4161043
0.0140506329114, 4.69072463768, 681.613451573, 73238.1737467
0.0140506329114, 5.26956521739, 682.42533314, 73386.5830873
0.0140506329114, 5.8484057971, 682.62605894, 73469.7736316
0.0140506329114, 6.42724637681, 682.484202658, 73516.4059165
0.0140506329114, 7.00608695652, 682.150312709, 73542.5455459
0.0140506329114, 7.58492753623, 681.708778691, 73557.1980603
0.0140506329114, 8.16376811594, 681.206905016, 73565.4114965
0.0140506329114, 8.74260869565, 680.671208073, 73570.0155209
0.0140506329114, 9.32144927536, 680.116551569, 73572.5962971
0.0140506329114, 9.90028985507, 679.551267322, 73574.0429458
0.0140506329114, 10.4791304348, 678.980025716, 73574.8538617
0.0140506329114, 11.0579710145, 678.405444725, 73575.3084189
0.0140506329114, 11.6368115942, 677.828991849, 73575.56322
0.0140506329114, 12.2156521739, 677.251489691, 73575.7060482
0.0140506329114, 12.7944927536, 676.673399361, 73575.7861103
0.0140506329114, 13.3733333333, 676.094979332, 73575.8309889
0.0140506329114, 13.952173913, 675.516374491, 73575.8561455
0.0140506329114, 14.5310144928, 674.937666055, 73575.870247
0.0140506329114, 15.1098550725, 674.358899548, 73575.8781515
0.0140506329114, 15.6886956522, 673.780100489, 73575.8825824
0.0140506329114, 16.2675362319, 673.201283184, 73575.8850661
0.0140506329114, 16.8463768116, 672.622455651, 73575.8864584
0.0140506329114, 17.4252173913, 672.043622384, 73575.8872388
0.0140506329114, 18.004057971, 671.464785904, 73575.8876763
0.0140506329114, 18.5828985507, 670.885947622, 73575.8879215
0.0140506329114, 19.1617391304, 670.30710833, 73575.888059
0.0140506329114, 19.7405797101, 669.728268473, 73575.888136
0.0140506329114, 20.3194202899, 669.149428298, 73575.8881792
0.0140506329114, 20.8982608696, 668.570587945, 73575.8882034
0.0140506329114, 21.4771014493, 667.991747492, 73575.888217
0.0140506329114, 22.055942029, 667.412906984, 73575.8882246
0.0140506329114, 22.6347826087, 666.834066444, 73575.8882288
0.0140506329114, 23.2136231884, 666.255225887, 73575.8882312
0.0140506329114, 23.7924637681, 665.67638532, 73575.8882326
0.0140506329114, 24.3713043478, 665.097544747, 73575.8882333
0.0140506329114, 24.9501449275, 664.518704171, 73575.8882338
0.0140506329114, 25.5289855072, 663.939863594, 73575.888234
0.0140506329114, 26.107826087, 663.361023015, 73575.8882341
0.0140506329114, 26.6866666667, 662.782182436, 73575.8882342
0.0140506329114, 27.2655072464, 662.203341857, 73575.8882342
0.0140506329114, 27.8443478261, 661.624501278, 73575.8882343
0.0140506329114, 28.4231884058, 661.045660698, 73575.8882343
0.0140506329114, 29.0020289855, 660.466820118, 73575.8882343
0.0140506329114, 29.5808695652, 659.887979539, 73575.8882343
0.0140506329114, 30.1597101449, 659.309138959, 73575.8882343
0.0140506329114, 30.7385507246, 658.730298379, 73575.8882343
0.0140506329114, 31.3173913043, 658.1514578, 73575.8882343
0.0140506329114, 31.8962318841, 657.57261722, 73575.8882343
0.0140506329114, 32.4750724638, 656.99377664, 73575.8882343
0.0140506329114, 33.0539130435, 656.41493606, 73575.8882343
0.0140506329114, 33.6327536232, 655.836095481, 73575.8882343
0.0140506329114, 34.2115942029, 655.257254901, 73575.8882343
0.0140506329114, 34.7904347826, 654.678414321, 73575.8882343
0.0140506329114, 35.3692753623, 654.099573742, 73575.8882343
0.0140506329114, 35.948115942, 653.520733162, 73575.8882343
0.0140506329114, 36.5269565217, 652.941892582, 73575.8882343
0.0140506329114, 37.1057971014, 652.363052002, 73575.8882343
0.0140506329114, 37.6846376812, 651.784211423, 73575.8882343
0.0140506329114, 38.2634782609, 651.205370843, 73575.8882343
0.0140506329114, 38.8423188406, 650.626530263, 73575.8882343
0.0140506329114, 39.4211594203, 650.047689684, 73575.8882343
0.0140506329114, 40.0, 649.468849104, 73575.8882343
0.0136708860759, 0.06, 368.628794465, 38930.3072013
0.0136708860759, 0.63884057971, 512.238744882, 54155.3805225
0.0136708860759, 1.21768115942, 592.484628379, 62689.7634086
0.0136708860759, 1.79652173913, 637.211917195, 67473.693818
0.0136708860759, 2.37536231884, 662.02933233, 70155.3159654
0.0136708860759, 2.95420289855, 675.686309573, 71658.4936303
0.0136708860759, 3.53304347826, 683.087326787, 72501.0967145
0.0136708860759, 4.11188405797, 686.98157874, 72973.4161043
0.0136708860759, 4.69072463768, 688.910120789, 73238.1737467
0.0136708860759, 5.26956521739, 689.736788277, 73386.5830873
0.0136708860759, 5.8484057971, 689.945802294, 73469.7736316
0.0136708860759, 6.42724637681, 689.808591955, 73516.4059165
0.0136708860759, 7.00608695652, 689.477306279, 73542.5455459
0.0136708860759, 7.58492753623, 689.037232081, 73557.1980603
0.0136708860759, 8.16376811594, 688.536176705, 73565.4114965
0.0136708860759, 8.74260869565, 688.000938458, 73570.0155209
0.0136708860759, 9.32144927536, 687.446539075, 73572.5962971
0.0136708860759, 9.90028985507, 686.881398956, 73574.0429458
0.0136708860759, 10.4791304348, 686.310238141, 73574.8538617
0.0136708860759, 11.0579710145, 685.735702437, 73575.3084189
0.0136708860759, 11.6368115942, 685.159274947, 73575.56322
0.0136708860759, 12.2156521739, 684.581787019, 73575.7060482
0.0136708860759, 12.7944927536, 684.003704666, 73575.7861103
0.0136708860759, 13.3733333333, 683.425289108, 73575.8309889
0.0136708860759, 13.952173913, 682.846686774, 73575.8561455
0.0136708860759, 14.5310144928, 682.267979742, 73575.870247
0.0136708860759, 15.1098550725, 681.689214022, 73575.8781515
0.0136708860759, 15.6886956522, 681.110415405, 73575.8825824
0.0136708860759, 16.2675362319, 680.531598348, 73575.8850661
0.0136708860759, 16.8463768116, 679.952770953, 73575.8864584
0.0136708860759, 17.4252173913, 679.373937764, 73575.8872388
0.0136708860759, 18.004057971, 678.795101328, 73575.8876763
0.0136708860759, 18.5828985507, 678.21626307, 73575.8879215
0.0136708860759, 19.1617391304, 677.637423792, 73575.888059
0.0136708860759, 19.7405797101, 677.058583942, 73575.888136
0.0136708860759, 20.3194202899, 676.479743772, 73575.8881792
0.0136708860759, 20.8982608696, 675.900903421, 73575.8882034
0.0136708860759, 21.4771014493, 675.32206297, 73575.888217
0.0136708860759, 22.055942029, 674.743222462, 73575.8882246
0.0136708860759, 22.6347826087, 674.164381923, 73575.8882288
0.0136708860759, 23.2136231884, 673.585541366, 73575.8882312
0.0136708860759, 23.7924637681, 673.006700799, 73575.8882326
0.0136708860759, 24.3713043478, 672.427860226, 73575.8882333
0.0136708860759, 24.9501449275, 671.849019651, 73575.8882338
0.0136708860759, 25.5289855072, 671.270179073, 73575.888234
0.0136708860759, 26.107826087, 670.691338495, 73575.8882341
0.0136708860759, 26.6866666667, 670.112497916, 73575.8882342
0.0136708860759, 27.2655072464, 669.533657336, 73575.8882342
0.0136708860759, 27.8443478261, 668.954816757, 73575.8882343
0.0136708860759, 28.4231884058, 668.375976177, 73575.8882343
0.0136708860759, 29.0020289855, 667.797135598, 73575.8882343
0.0136708860759, 29.5808695652, 667.218295018, 73575.8882343
0.0136708860759, 30.1597101449, 666.639454438, 73575.8882343
0.0136708860759, 30.7385507246, 666.060613859, 73575.8882343
0.0136708860759, 31.3173913043, 665.481773279, 73575.8882343
0.0136708860759, 31.8962318841, 664.902932699, 73575.8882343
0.0136708860759, 32.4750724638, 664.32409212, 73575.8882343
0.0136708860759, 33.0539130435, 663.74525154, 73575.8882343
0.0136708860759, 33.6327536232, 663.16641096, 73575.8882343
0.0136708860759, 34.2115942029, 662.58757038, 73575.8882343
0.0136708860759, 34.7904347826, 662.008729801, 73575.8882343
0.0136708860759, 35.3692753623, 661.429889221, 73575.8882343
0.0136708860759, 35.948115942, 660.851048641, 73575.8882343
0.0136708860759, 36.5269565217, 660.272208062, 73575.8882343
0.0136708860759, 37.1057971014, 659.693367482, 73575.8882343
0.0136708860759, 37.6846376812, 659.114526902, 73575.8882343
0.0136708860759, 38.2634782609, 658.535686322, 73575.8882343
0.0136708860759, 38.8423188406, 657.956845743, 73575.8882343
0.0136708860759, 39.4211594203, 657.378005163, 73575.8882343
0.0136708860759, 40.0, 656.799164583, 73575.8882343
0.0132911392405, 0.06, 372.26112433, 38930.3072013
0.0132911392405, 0.63884057971, 517.29162579, 54155.3805225
0.0132911392405, 1.21768115942, 598.333796193, 62689.7634086
0.0132911392405, 1.79652173913, 643.507441961, 67473.693818
0.0132911392405, 2.37536231884, 668.575061549, 70155.3159654
0.0132911392405, 2.95420289855, 682.372290373, 71658.4936303
0.0132911392405, 3.53304347826, 689.851925316, 72501.0967145
0.0132911392405, 4.11188405797, 693.790246272, 72973.4161043
0.0132911392405, 4.69072463768, 695.743491108, 73238.1737467
0.0132911392405, 5.26956521739, 696.584005692, 73386.5830873
0.0132911392405, 5.8484057971, 696.800781669, 73469.7736316
0.0132911392405, 6.42724637681, 696.66792228, 73516.4059165
0.0132911392405, 7.00608695652, 696.33907552, 73542.5455459
0.0132911392405, 7.58492753623, 695.900368452, 73557.1980603
0.0132911392405, 8.16376811594, 695.400079418, 73565.4114965
0.0132911392405, 8.74260869565, 694.865270742, 73570.0155209
0.0132911392405, 9.32144927536, 694.311112153, 73572.5962971
0.0132911392405, 9.90028985507, 693.746107012, 73574.0429458
0.0132911392405, 10.4791304348, 693.175021858, 73574.8538617
0.0132911392405, 11.0579710145, 692.600528566, 73575.3084189
0.0132911392405, 11.6368115942, 692.024124849, 73575.56322
0.0132911392405, 12.2156521739, 691.446650248, 73575.7060482
0.0132911392405, 12.7944927536, 690.868575365, 73575.7861103
0.0132911392405, 13.3733333333, 690.290163995, 73575.8309889
0.0132911392405, 13.952173913, 689.711564007, 73575.8561455
0.0132911392405, 14.5310144928, 689.132858291, 73575.870247
0.0132911392405, 15.1098550725, 688.554093309, 73575.8781515
0.0132911392405, 15.6886956522, 687.975295105, 73575.8825824
0.0132911392405, 16.2675362319, 687.396478279, 73575.8850661
0.0132911392405, 16.8463768116, 686.817651015, 73575.8864584
0.0132911392405, 17.4252173913, 686.238817899, 73575.8872388
0.0132911392405, 18.004057971, 685.659981503, 73575.8876763
0.0132911392405, 18.5828985507, 685.081143269, 73575.8879215
0.0132911392405, 19.1617391304, 684.502304003, 73575.888059
0.0132911392405, 19.7405797101, 683.923464161, 73575.888136
0.0132911392405, 20.3194202899, 683.344623994, 73575.8881792
0.0132911392405, 20.8982608696, 682.765783646, 73575.8882034
0.0132911392405, 21.4771014493, 682.186943196, 73575.888217
0.0132911392405, 22.055942029, 681.608102689, 73575.8882246
0.0132911392405, 22.6347826087, 681.02926215, 73575.8882288
0.0132911392405, 23.2136231884, 680.450421593, 73575.8882312
0.0132911392405, 23.7924637681, 679.871581026, 73575.8882326
0.0132911392405, 24.3713043478, 679.292740454, 73575.8882333
0.0132911392405, 24.9501449275, 678.713899878, 73575.8882338
0.0132911392405, 25.5289855072, 678.135059301, 73575.888234
0.0132911392405, 26.107826087, 677.556218722, 73575.8882341
0.0132911392405, 26.6866666667, 676.977378143, 73575.8882342
0.0132911392405, 27.2655072464, 676.398537564, 73575.8882342
0.0132911392405, 27.8443478261, 675.819696984, 73575.8882343
0.0132911392405, 28.4231884058, 675.240856405, 73575.8882343
0.0132911392405, 29.0020289855, 674.662015825, 73575.8882343
0.0132911392405, 29.5808695652, 674.083175246, 73575.8882343
0.0132911392405, 30.1597101449, 673.504334666, 73575.8882343
0.0132911392405, 30.7385507246, 672.925494086, 73575.8882343
0.0132911392405, 31.3173913043, 672.346653506, 73575.8882343
0.0132911392405, 31.8962318841, 671.767812927, 73575.8882343
0.0132911392405, 32.4750724638, 671.188972347, 73575.8882343
0.0132911392405, 33.0539130435, 670.610131767, 73575.8882343
0.0132911392405, 33.6327536232, 670.031291188, 73575.8882343
0.0132911392405, 34.2115942029, 669.452450608, 73575.8882343
0.0132911392405, 34.7904347826, 668.873610028, 73575.8882343
0.0132911392405, 35.3692753623, 668.294769448, 73575.8882343
0.0132911392405, 35.948115942, 667.715928869, 73575.8882343
0.0132911392405, 36.5269565217, 667.137088289, 73575.8882343
0.0132911392405, 37.1057971014, 666.558247709, 73575.8882343
0.0132911392405, 37.6846376812, 665.97940713, 73575.8882343
0.0132911392405, 38.2634782609, 665.40056655, 73575.8882343
0.0132911392405, 38.8423188406, 664.82172597, 73575.8882343
0.0132911392405, 39.4211594203, 664.24288539, 73575.8882343
0.0132911392405, 40.0, 663.664044811, 73575.8882343
0.0129113924051, 0.06, 375.622309994, 38930.3072013
0.0129113924051, 0.63884057971, 521.96732197, 54155.3805225
0.0129113924051, 1.21768115942, 603.746338482, 62689.7634086
0.0129113924051, 1.79652173913, 649.33302179, 67473.693818
0.0129113924051, 2.37536231884, 674.632168703, 70155.3159654
0.0129113924051, 2.95420289855, 688.559179684, 71658.4936303
0.0129113924051, 3.53304347826, 696.111563742, 72501.0967145
0.0129113924051, 4.11188405797, 700.090664062, 72973.4161043
0.0129113924051, 4.69072463768, 702.066767685, 73238.1737467
0.0129113924051, 5.26956521739, 702.920095714, 73386.5830873
0.0129113924051, 5.8484057971, 703.144054241, 73469.7736316
0.0129113924051, 6.42724637681, 703.015221015, 73516.4059165
0.0129113924051, 7.00608695652, 702.688631113, 73542.5455459
0.0129113924051, 7.58492753623, 702.251189121, 73557.1980603
0.0129113924051, 8.16376811594, 701.751609222, 73565.4114965
0.0129113924051, 8.74260869565, 701.217198051, 73570.0155209
0.0129113924051, 9.32144927536, 700.663262283, 73572.5962971
0.0129113924051, 9.90028985507, 700.098382043, 73574.0429458
0.0129113924051, 10.4791304348, 699.527366903, 73574.8538617
0.0129113924051, 11.0579710145, 698.952912857, 73575.3084189
0.0129113924051, 11.6368115942, 698.376531139, 73575.56322
0.0129113924051, 12.2156521739, 697.79906887, 73575.7060482
0.0129113924051, 12.7944927536, 697.221000899, 73575.7861103
0.0129113924051, 13.3733333333, 696.642593403, 73575.8309889
0.0129113924051, 13.952173913, 696.063995588, 73575.8561455
0.0129113924051, 14.5310144928, 695.485291089, 73575.870247
0.0129113924051, 15.1098550725, 694.90652679, 73575.8781515
0.0129113924051, 15.6886956522, 694.327728968, 73575.8825824
0.0129113924051, 16.2675362319, 693.748912357, 73575.8850661
0.0129113924051, 16.8463768116, 693.170085213, 73575.8864584
0.0129113924051, 17.4252173913, 692.591252164, 73575.8872388
0.0129113924051, 18.004057971, 692.012415806, 73575.8876763
0.0129113924051, 18.5828985507, 691.433577593, 73575.8879215
0.0129113924051, 19.1617391304, 690.854738339, 73575.888059
0.0129113924051, 19.7405797101, 690.275898503, 73575.888136
0.0129113924051, 20.3194202899, 689.69705834, 73575.8881792
0.0129113924051, 20.8982608696, 689.118217994, 73575.8882034
0.0129113924051, 21.4771014493, 688.539377545, 73575.888217
0.0129113924051, 22.055942029, 687.960537039, 73575.8882246
0.0129113924051, 22.6347826087, 687.381696501, 73575.8882288
0.0129113924051, 23.2136231884, 686.802855944, 73575.8882312
0.0129113924051, 23.7924637681, 686.224015377, 73575.8882326
0.0129113924051, 24.3713043478, 685.645174805, 73575.8882333
0.0129113924051, 24.9501449275, 685.066334229, 73575.8882338
0.0129113924051, 25.5289855072, 684.487493652, 73575.888234
0.0129113924051, 26.107826087, 683.908653073, 73575.8882341
0.0129113924051, 26.6866666667, 683.329812494, 73575.8882342
0.0129113924051, 27.2655072464, 682.750971915, 73575.8882342
0.0129113924051, 27.8443478261, 682.172131335, 73575.8882343
0.0129113924051, 28.4231884058, 681.593290756, 73575.8882343
0.0129113924051, 29.0020289855, 681.014450176, 73575.8882343
0.0129113924051, 29.5808695652, 680.435609596, 73575.8882343
0.0129113924051, 30.1597101449, 679.856769017, 73575.8882343
0.0129113924051, 30.7385507246, 679.277928437, 73575.8882343
0.0129113924051, 31.3173913043, 678.699087857, 73575.8882343
0.0129113924051, 31.8962318841, 678.120247278, 73575.8882343
0.0129113924051, 32.4750724638, 677.541406698, 73575.8882343
0.0129113924051, 33.0539130435, 676.962566118, 73575.8882343
0.0129113924051, 33.6327536232, 676.383725539, 73575.8882343
0.0129113924051, 34.2115942029, 675.804884959, 73575.8882343
0.0129113924051, 34.7904347826, 675.226044379, 73575.8882343
0.0129113924051, 35.3692753623, 674.647203799, 73575.8882343
0.0129113924051, 35.948115942, 674.06836322, 73575.8882343
0.0129113924051, 36.5269565217, 673.48952264, 73575.8882343
0.0129113924051, 37.1057971014, 672.91068206, 73575.8882343
0.0129113924051, 37.6846376812, 672.331841481, 73575.8882343
0.0129113924051, 38.2634782609, 671.753000901, 73575.8882343
0.0129113924051, 38.8423188406, 671.174160321, 73575.8882343
0.0129113924051, 39.4211594203, 670.595319741, 73575.8882343
0.0129113924051, 40.0, 670.016479162, 73575.8882343
0.0125316455696, 0.06, 378.685920728, 38930.3072013
0.0125316455696, 0.63884057971, 526.229066019, 54155.3805225
0.0125316455696, 1.21768115942, 608.679693646, 62689.7634086
0.0125316455696, 1.79652173913, 654.642847154, 67473.693818
0.0125316455696, 2.37536231884, 680.153023648, 70155.3159654
0.0125316455696, 2.95420289855, 694.198326817, 71658.4936303
0.0125316455696, 3.53304347826, 701.817019313, 72501.0967145
0.0125316455696, 4.11188405797, 705.833288689, 72973.4161043
0.0125316455696, 4.69072463768, 707.830227347, 73238.1737467
0.0125316455696, 5.26956521739, 708.695234412, 73386.5830873
0.0125316455696, 5.8484057971, 708.925739598, 73469.7736316
0.0125316455696, 6.42724637681, 708.800576088, 73516.4059165
0.0125316455696, 7.00608695652, 708.476043237, 73542.5455459
0.0125316455696, 7.58492753623, 708.039754321, 73557.1980603
0.0125316455696, 8.16376811594, 707.540820777, 73565.4114965
0.0125316455696, 8.74260869565, 707.006771919, 73570.0155209
0.0125316455696, 9.32144927536, 706.453039244, 73572.5962971
0.0125316455696, 9.90028985507, 705.888272848, 73574.0429458
0.0125316455696, 10.4791304348, 705.317321522, 73574.8538617
0.0125316455696, 11.0579710145, 704.742903247, 73575.3084189
0.0125316455696, 11.6368115942, 704.166541581, 73575.56322
0.0125316455696, 12.2156521739, 703.589090552, 73575.7060482
0.0125316455696, 12.7944927536, 703.011028881, 73575.7861103
0.0125316455696, 13.3733333333, 702.432624917, 73575.8309889
0.0125316455696, 13.952173913, 701.854029082, 73575.8561455
0.0125316455696, 14.5310144928, 701.275325693, 73575.870247
0.0125316455696, 15.1098550725, 700.696562015, 73575.8781515
0.0125316455696, 15.6886956522, 700.117764543, 73575.8825824
0.0125316455696, 16.2675362319, 699.538948127, 73575.8850661
0.0125316455696, 16.8463768116, 698.960121092, 73575.8864584
0.0125316455696, 17.4252173913, 698.381288105, 73575.8872388
0.0125316455696, 18.004057971, 697.802451781, 73575.8876763
0.0125316455696, 18.5828985507, 697.223613587, 73575.8879215
0.0125316455696, 19.1617391304, 696.644774345, 73575.888059
0.0125316455696, 19.7405797101, 696.065934515, 73575.888136
0.0125316455696, 20.3194202899, 695.487094355, 73575.8881792
0.0125316455696, 20.8982608696, 694.908254011, 73575.8882034
0.0125316455696, 21.4771014493, 694.329413563, 73575.888217
0.0125316455696, 22.055942029, 693.750573058, 73575.8882246
0.0125316455696, 22.6347826087, 693.171732519, 73575.8882288
0.0125316455696, 23.2136231884, 692.592891963, 73575.8882312
0.0125316455696, 23.7924637681, 692.014051396, 73575.8882326
0.0125316455696, 24.3713043478, 691.435210824, 73575.8882333
0.0125316455696, 24.9501449275, 690.856370248, 73575.8882338
0.0125316455696, 25.5289855072, 690.277529671, 73575.888234
0.0125316455696, 26.107826087, 689.698689092, 73575.8882341
0.0125316455696, 26.6866666667, 689.119848513, 73575.8882342
0.0125316455696, 27.2655072464, 688.541007934, 73575.8882342
0.0125316455696, 27.8443478261, 687.962167355, 73575.8882343
0.0125316455696, 28.4231884058, 687.383326775, 73575.8882343
0.0125316455696, 29.0020289855, 686.804486195, 73575.8882343
0.0125316455696, 29.5808695652, 686.225645616, 73575.8882343
0.0125316455696, 30.1597101449, 685.646805036, 73575.8882343
0.0125316455696, 30.7385507246, 685.067964456, 73575.8882343
0.0125316455696, 31.3173913043, 684.489123877, 73575.8882343
0.0125316455696, 31.8962318841, 683.910283297, 73575.8882343
0.0125316455696, 32.4750724638, 683.331442717, 73575.8882343
0.0125316455696, 33.0539130435, 682.752602137, 73575.8882343
0.0125316455696, 33.6327536232, 682.173761558, 73575.8882343
0.0125316455696, 34.2115942029, 681.594920978, 73575.8882343
0.0125316455696, 34.7904347826, 681.016080398, 73575.8882343
0.0125316455696, 35.3692753623, 680.437239819, 73575.8882343
0.0125316455696, 35.948115942, 679.858399239, 73575.8882343
0.0125316455696, 36.5269565217, 679.279558659, 73575.8882343
0.0125316455696, 37.1057971014, 678.700718079, 73575.8882343
0.0125316455696, 37.6846376812, 678.1218775, 73575.8882343
0.0125316455696, 38.2634782609, 677.54303692, 73575.8882343
0.0125316455696, 38.8423188406, 676.96419634, 73575.8882343
0.0125316455696, 39.4211594203, 676.385355761, 73575.8882343
0.0125316455696, 40.0, 675.806515181, 73575.8882343
0.0121518987342, 0.06, 381.423885995, 38930.3072013
0.0121518987342, 0.63884057971, 530.037809426, 54155.3805225
0.0121518987342, 1.21768115942, 613.088659492, 62689.7634086
0.0121518987342, 1.79652173913, 659.388266428, 67473.693818
0.0121518987342, 2.37536231884, 685.087041185, 70155.3159654
0.0121518987342, 2.95420289855, 699.238062714, 71658.4936303
0.0121518987342, 3.53304347826, 706.916015414, 72501.0967145
0.0121518987342, 4.11188405797, 710.965502973, 72973.4161043
0.0121518987342, 4.69072463768, 712.981062015, 73238.1737467
0.0121518987342, 5.26956521739, 713.856506696, 73386.5830873
0.0121518987342, 5.8484057971, 714.092862666, 73469.7736316
0.0121518987342, 6.42724637681, 713.970978801, 73516.4059165
0.0121518987342, 7.00608695652, 713.648284348, 73542.5455459
0.0121518987342, 7.58492753623, 713.213025942, 73557.1980603
0.0121518987342, 8.16376811594, 712.714670049, 73565.4114965
0.0121518987342, 8.74260869565, 712.180944991, 73570.0155209
0.0121518987342, 9.32144927536, 711.627393822, 73572.5962971
0.0121518987342, 9.90028985507, 711.062729169, 73574.0429458
0.0121518987342, 10.4791304348, 710.491834875, 73574.8538617
0.0121518987342, 11.0579710145, 709.917448569, 73575.3084189
0.0121518987342, 11.6368115942, 709.341104823, 73575.56322
0.0121518987342, 12.2156521739, 708.763663838, 73575.7060482
0.0121518987342, 12.7944927536, 708.185607798, 73575.7861103
0.0121518987342, 13.3733333333, 707.607206991, 73575.8309889
0.0121518987342, 13.952173913, 707.028612925, 73575.8561455
0.0121518987342, 14.5310144928, 706.449910527, 73575.870247
0.0121518987342, 15.1098550725, 705.871147406, 73575.8781515
0.0121518987342, 15.6886956522, 705.292350245, 73575.8825824
0.0121518987342, 16.2675362319, 704.713534004, 73575.8850661
0.0121518987342, 16.8463768116, 704.134707067, 73575.8864584
0.0121518987342, 17.4252173913, 703.555874134, 73575.8872388
0.0121518987342, 18.004057971, 702.977037841, 73575.8876763
0.0121518987342, 18.5828985507, 702.398199665, 73575.8879215
0.0121518987342, 19.1617391304, 701.819360432, 73575.888059
0.0121518987342, 19.7405797101, 701.240520607, 73575.888136
0.0121518987342, 20.3194202899, 700.661680451, 73575.8881792
0.0121518987342, 20.8982608696, 700.082840108, 73575.8882034
0.0121518987342, 21.4771014493, 699.503999662, 73575.888217
0.0121518987342, 22.055942029, 698.925159156, 73575.8882246
0.0121518987342, 22.6347826087, 698.346318618, 73575.8882288
0.0121518987342, 23.2136231884, 697.767478062, 73575.8882312
0.0121518987342, 23.7924637681, 697.188637496, 73575.8882326
0.0121518987342, 24.3713043478, 696.609796923, 73575.8882333
0.0121518987342, 24.9501449275, 696.030956348, 73575.8882338
0.0121518987342, 25.5289855072, 695.45211577, 73575.888234
0.0121518987342, 26.107826087, 694.873275192, 73575.8882341
0.0121518987342, 26.6866666667, 694.294434613, 73575.8882342
0.0121518987342, 27.2655072464, 693.715594034, 73575.8882342
0.0121518987342, 27.8443478261, 693.136753454, 73575.8882343
0.0121518987342, 28.4231884058, 692.557912875, 73575.8882343
0.0121518987342, 29.0020289855, 691.979072295, 73575.8882343
0.0121518987342, 29.5808695652, 691.400231715, 73575.8882343
0.0121518987342, 30.1597101449, 690.821391136, 73575.8882343
0.0121518987342, 30.7385507246, 690.242550556, 73575.8882343
0.0121518987342, 31.3173913043, 689.663709976, 73575.8882343
0.0121518987342, 31.8962318841, 689.084869396, 73575.8882343
0.0121518987342, 32.4750724638, 688.506028817, 73575.8882343
0.0121518987342, 33.0539130435, 687.927188237, 73575.8882343
0.0121518987342, 33.6327536232, 687.348347657, 73575.8882343
0.0121518987342, 34.2115942029, 686.769507078, 73575.8882343
0.0121518987342, 34.7904347826, 686.190666498, 73575.8882343
0.0121518987342, 35.3692753623, 685.611825918, 73575.8882343
0.0121518987342, 35.948115942, 685.032985338, 73575.8882343
0.0121518987342, 36.5269565217, 684.454144759, 73575.8882343
0.0121518987342, 37.1057971014, 683.875304179, 73575.8882343
0.0121518987342, 37.6846376812, 683.296463599, 73575.8882343
0.0121518987342, 38.2634782609, 682.71762302, 73575.8882343
0.0121518987342, 38.8423188406, 682.13878244, 73575.8882343
0.0121518987342, 39.4211594203, 681.55994186, 73575.8882343
0.0121518987342, 40.0, 680.98110128, 73575.8882343
0.0117721518987, 0.06, 383.806408112, 38930.3072013
0.0117721518987, 0.63884057971, 533.352101071, 54155.3805225
0.0117721518987, 1.21768115942, 616.925252588, 62689.7634086
0.0117721518987, 1.79652173913, 663.517634507, 67473.693818
0.0117721518987, 2.37536231884, 689.380523665, 70155.3159654
0.0117721518987, 2.95420289855, 703.623539177, 71658.4936303
0.0117721518987, 3.53304347826, 711.353058912, 72501.0967145
0.0117721518987, 4.11188405797, 715.431452264, 72973.4161043
0.0117721518987, 4.69072463768, 717.463214387, 73238.1737467
0.0117721518987, 5.26956521739, 718.347741672, 73386.5830873
0.0117721518987, 5.8484057971, 718.589188876, 73469.7736316
0.0117721518987, 6.42724637681, 718.470158892, 73516.4059165
0.0117721518987, 7.00608695652, 718.149064176, 73542.5455459
0.0117721518987, 7.58492753623, 717.714702499, 73557.1980603
0.0117721518987, 8.16376811594, 717.216849265, 73565.4114965
0.0117721518987, 8.74260869565, 716.683405972, 73570.0155209
0.0117721518987, 9.32144927536, 716.130012746, 73572.5962971
0.0117721518987, 9.90028985507, 715.565436627, 73574.0429458
0.0117721518987, 10.4791304348, 714.99459196, 73574.8538617
0.0117721518987, 11.0579710145, 714.420233473, 73575.3084189
0.0117721518987, 11.6368115942, 713.843905321, 73575.56322
0.0117721518987, 12.2156521739, 713.266473077, 73575.7060482
0.0117721518987, 12.7944927536, 712.688421937, 73575.7861103
0.0117721518987, 13.3733333333, 712.110023876, 73575.8309889
0.0117721518987, 13.952173913, 711.53143135, 73575.8561455
0.0117721518987, 14.5310144928, 710.952729816, 73575.870247
0.0117721518987, 15.1098550725, 710.373967178, 73575.8781515
0.0117721518987, 15.6886956522, 709.795170288, 73575.8825824
0.0117721518987, 16.2675362319, 709.216354199, 73575.8850661
0.0117721518987, 16.8463768116, 708.637527347, 73575.8864584
0.0117721518987, 17.4252173913, 708.058694462, 73575.8872388
0.0117721518987, 18.004057971, 707.479858196, 73575.8876763
0.0117721518987, 18.5828985507, 706.901020034, 73575.8879215
0.0117721518987, 19.1617391304, 706.32218081, 73575.888059
0.0117721518987, 19.7405797101, 705.74334099, 73575.888136
0.0117721518987, 20.3194202899, 705.164500836, 73575.8881792
0.0117721518987, 20.8982608696, 704.585660495, 73575.8882034
0.0117721518987, 21.4771014493, 704.006820049, 73575.888217
0.0117721518987, 22.055942029, 703.427979545, 73575.8882246
0.0117721518987, 22.6347826087, 702.849139007, 73575.8882288
0.0117721518987, 23.2136231884, 702.270298451, 73575.8882312
0.0117721518987, 23.7924637681, 701.691457884, 73575.8882326
0.0117721518987, 24.3713043478, 701.112617312, 73575.8882333
0.0117721518987, 24.9501449275, 700.533776737, 73575.8882338
0.0117721518987, 25.5289855072, 699.954936159, 73575.888234
0.0117721518987, 26.107826087, 699.376095581, 73575.8882341
0.0117721518987, 26.6866666667, 698.797255002, 73575.8882342
0.0117721518987, 27.2655072464, 698.218414423, 73575.8882342
0.0117721518987, 27.8443478261, 697.639573843, 73575.8882343
0.0117721518987, 28.4231884058, 697.060733263, 73575.8882343
0.0117721518987, 29.0020289855, 696.481892684, 73575.8882343
0.0117721518987, 29.5808695652, 695.903052104, 73575.8882343
0.0117721518987, 30.1597101449, 695.324211524, 73575.8882343
0.0117721518987, 30.7385507246, 694.745370945, 73575.8882343
0.0117721518987, 31.3173913043, 694.166530365, 73575.8882343
0.0117721518987, 31.8962318841, 693.587689785, 73575.8882343
0.0117721518987, 32.4750724638, 693.008849206, 73575.8882343
0.0117721518987, 33.0539130435, 692.430008626, 73575.8882343
0.0117721518987, 33.6327536232, 691.851168046, 73575.8882343
0.0117721518987, 34.2115942029, 691.272327467, 73575.8882343
0.0117721518987, 34.7904347826, 690.693486887, 73575.8882343
0.0117721518987, 35.3692753623, 690.114646307, 73575.8882343
0.0117721518987, 35.948115942, 689.535805727, 73575.8882343
0.0117721518987, 36.5269565217, 688.956965148, 73575.8882343
0.0117721518987, 37.1057971014, 688.378124568, 73575.8882343
0.0117721518987, 37.6846376812, 687.799283988, 73575.8882343
0.0117721518987, 38.2634782609, 687.220443409, 73575.8882343
0.0117721518987, 38.8423188406, 686.641602829, 73575.8882343
0.0117721518987, 39.4211594203, 686.062762249, 73575.8882343
0.0117721518987, 40.0, 685.483921669, 73575.8882343
0.0113924050633, 0.06, 385.801870601, 38930.3072013
0.0113924050633, 0.63884057971, 536.127959731, 54155.3805225
0.0113924050633, 1.21768115942, 620.138560684, 62689.7634086
0.0113924050633, 1.79652173913, 666.976153966, 67473.693818
0.0113924050633, 2.37536231884, 692.976495839, 70155.3159654
0.0113924050633, 2.95420289855, 707.296560182, 71658.4936303
0.0113924050633, 3.53304347826, 715.069269477, 72501.0967145
0.0113924050633, 4.11188405797, 719.171872646, 72973.4161043
0.0113924050633, 4.69072463768, 721.217205531, 73238.1737467
0.0113924050633, 5.26956521739, 722.109339878, 73386.5830873
0.0113924050633, 5.8484057971, 722.355051205, 73469.7736316
0.0113924050633, 6.42724637681, 722.238411466, 73516.4059165
0.0113924050633, 7.00608695652, 721.918656597, 73542.5455459
0.0113924050633, 7.58492753623, 721.485045968, 73557.1980603
0.0113924050633, 8.16376811594, 720.987613733, 73565.4114965
0.0113924050633, 8.74260869565, 720.454406429, 73570.0155209
0.0113924050633, 9.32144927536, 719.901145487, 73572.5962971
0.0113924050633, 9.90028985507, 719.336643519, 73574.0429458
0.0113924050633, 10.4791304348, 718.765840418, 73574.8538617
0.0113924050633, 11.0579710145, 718.191505231, 73575.3084189
0.0113924050633, 11.6368115942, 717.615190139, 73575.56322
0.0113924050633, 12.2156521739, 717.037765216, 73575.7060482
0.0113924050633, 12.7944927536, 716.45971818, 73575.7861103
0.0113924050633, 13.3733333333, 715.881322419, 73575.8309889
0.0113924050633, 13.952173913, 715.302731182, 73575.8561455
0.0113924050633, 14.5310144928, 714.724030371, 73575.870247
0.0113924050633, 15.1098550725, 714.145268138, 73575.8781515
0.0113924050633, 15.6886956522, 713.566471475, 73575.8825824
0.0113924050633, 16.2675362319, 712.987655513, 73575.8850661
0.0113924050633, 16.8463768116, 712.408828733, 73575.8864584
0.0113924050633, 17.4252173913, 711.829995889, 73575.8872388
0.0113924050633, 18.004057971, 711.251159645, 73575.8876763
0.0113924050633, 18.5828985507, 710.672321496, 73575.8879215
0.0113924050633, 19.1617391304, 710.093482278, 73575.888059
0.0113924050633, 19.7405797101, 709.514642462, 73575.888136
0.0113924050633, 20.3194202899, 708.935802311, 73575.8881792
0.0113924050633, 20.8982608696, 708.356961971, 73575.8882034
0.0113924050633, 21.4771014493, 707.778121526, 73575.888217
0.0113924050633, 22.055942029, 707.199281022, 73575.8882246
0.0113924050633, 22.6347826087, 706.620440484, 73575.8882288
0.0113924050633, 23.2136231884, 706.041599928, 73575.8882312
0.0113924050633, 23.7924637681, 705.462759362, 73575.8882326
0.0113924050633, 24.3713043478, 704.883918789, 73575.8882333
0.0113924050633, 24.9501449275, 704.305078214, 73575.8882338
0.0113924050633, 25.5289855072, 703.726237636, 73575.888234
0.0113924050633, 26.107826087, 703.147397058, 73575.8882341
0.0113924050633, 26.6866666667, 702.568556479, 73575.8882342
0.0113924050633, 27.2655072464, 701.9897159, 73575.8882342
0.0113924050633, 27.8443478261, 701.41087532, 73575.8882343
0.0113924050633, 28.4231884058, 700.832034741, 73575.8882343
0.0113924050633, 29.0020289855, 700.253194161, 73575.8882343
0.0113924050633, 29.5808695652, 699.674353581, 73575.8882343
0.0113924050633, 30.1597101449, 699.095513002, 73575.8882343
0.0113924050633, 30.7385507246, 698.516672422, 73575.8882343
0.0113924050633, 31.3173913043, 697.937831842, 73575.8882343
0.0113924050633, 31.8962318841, 697.358991263, 73575.8882343
0.0113924050633, 32.4750724638, 696.780150683, 73575.8882343
0.0113924050633, 33.0539130435, 696.201310103, 73575.8882343
0.0113924050633, 33.6327536232, 695.622469523, 73575.8882343
0.0113924050633, 34.2115942029, 695.043628944, 73575.8882343
0.0113924050633, 34.7904347826, 694.464788364, 73575.8882343
0.0113924050633, 35.3692753623, 693.885947784, 73575.8882343
0.0113924050633, 35.948115942, 693.307107205, 73575.8882343
0.0113924050633, 36.5269565217, 692.728266625, 73575.8882343
0.0113924050633, 37.1057971014, 692.149426045, 73575.8882343
0.0113924050633, 37.6846376812, 691.570585466, 73575.8882343
0.0113924050633, 38.2634782609, 690.991744886, 73575.8882343
0.0113924050633, 38.8423188406, 690.412904306, 73575.8882343
0.0113924050633, 39.4211594203, 689.834063726, 73575.8882343
0.0113924050633, 40.0, 689.255223147, 73575.8882343
0.0110126582278, 0.06, 387.376742036, 38930.3072013
0.0110126582278, 0.63884057971, 538.318740332, 54155.3805225
0.0110126582278, 1.21768115942, 622.674587875, 62689.7634086
0.0110126582278, 1.79652173913, 669.705708408, 67473.693818
0.0110126582278, 2.37536231884, 695.814531575, 70155.3159654
0.0110126582278, 2.95420289855, 710.19540488, 71658.4936303
0.0110126582278, 3.53304347826, 718.002200511, 72501.0967145
0.0110126582278, 4.11188405797, 722.123910704, 72973.4161043
0.0110126582278, 4.69072463768, 724.179953992, 73238.1737467
0.0110126582278, 5.26956521739, 725.078092032, 73386.5830873
0.0110126582278, 5.8484057971, 725.327168717, 73469.7736316
0.0110126582278, 6.42724637681, 725.212415422, 73516.4059165
0.0110126582278, 7.00608695652, 724.893717995, 73542.5455459
0.0110126582278, 7.58492753623, 724.460700114, 73557.1980603
0.0110126582278, 8.16376811594, 723.963600141, 73565.4114965
0.0110126582278, 8.74260869565, 723.430579087, 73570.0155209
0.0110126582278, 9.32144927536, 722.877422547, 73572.5962971
0.0110126582278, 9.90028985507, 722.312979101, 73574.0429458
0.0110126582278, 10.4791304348, 721.742208805, 73574.8538617
0.0110126582278, 11.0579710145, 721.167892005, 73575.3084189
0.0110126582278, 11.6368115942, 720.591587221, 73575.56322
0.0110126582278, 12.2156521739, 720.014168076, 73575.7060482
0.0110126582278, 12.7944927536, 719.436124279, 73575.7861103
0.0110126582278, 13.3733333333, 718.857730334, 73575.8309889
0.0110126582278, 13.952173913, 718.279140115, 73575.8561455
0.0110126582278, 14.5310144928, 717.700439874, 73575.870247
0.0110126582278, 15.1098550725, 717.121677961, 73575.8781515
0.0110126582278, 15.6886956522, 716.542881477, 73575.8825824
0.0110126582278, 16.2675362319, 715.964065616, 73575.8850661
0.0110126582278, 16.8463768116, 715.385238892, 73575.8864584
0.0110126582278, 17.4252173913, 714.806406079, 73575.8872388
0.0110126582278, 18.004057971, 714.227569853, 73575.8876763
0.0110126582278, 18.5828985507, 713.648731713, 73575.8879215
0.0110126582278, 19.1617391304, 713.069892502, 73575.888059
0.0110126582278, 19.7405797101, 712.491052689, 73575.888136
0.0110126582278, 20.3194202899, 711.912212539, 73575.8881792
0.0110126582278, 20.8982608696, 711.3333722, 73575.8882034
0.0110126582278, 21.4771014493, 710.754531756, 73575.888217
0.0110126582278, 22.055942029, 710.175691252, 73575.8882246
0.0110126582278, 22.6347826087, 709.596850714, 73575.8882288
0.0110126582278, 23.2136231884, 709.018010158, 73575.8882312
0.0110126582278, 23.7924637681, 708.439169592, 73575.8882326
0.0110126582278, 24.3713043478, 707.86032902, 73575.8882333
0.0110126582278, 24.9501449275, 707.281488444, 73575.8882338
0.0110126582278, 25.5289855072, 706.702647867, 73575.888234
0.0110126582278, 26.107826087, 706.123807288, 73575.8882341
0.0110126582278, 26.6866666667, 705.54496671, 73575.8882342
0.0110126582278, 27.2655072464, 704.96612613, 73575.8882342
0.0110126582278, 27.8443478261, 704.387285551, 73575.8882343
0.0110126582278, 28.4231884058, 703.808444971, 73575.8882343
0.0110126582278, 29.0020289855, 703.229604392, 73575.8882343
0.0110126582278, 29.5808695652, 702.650763812, 73575.8882343
0.0110126582278, 30.1597101449, 702.071923232, 73575.8882343
0.0110126582278, 30.7385507246, 701.493082652, 73575.8882343
0.0110126582278, 31.3173913043, 700.914242073, 73575.8882343
0.0110126582278, 31.8962318841, 700.335401493, 73575.8882343
0.0110126582278, 32.4750724638, 699.756560913, 73575.8882343
0.0110126582278, 33.0539130435, 699.177720334, 73575.8882343
0.0110126582278, 33.6327536232, 698.598879754, 73575.8882343
0.0110126582278, 34.2115942029, 698.020039174, 73575.8882343
0.0110126582278, 34.7904347826, 697.441198595, 73575.8882343
0.0110126582278, 35.3692753623, 696.862358015, 73575.8882343
0.0110126582278, 35.948115942, 696.283517435, 73575.8882343
0.0110126582278, 36.5269565217, 695.704676855, 73575.8882343
0.0110126582278, 37.1057971014, 695.125836276, 73575.8882343
0.0110126582278, 37.6846376812, 694.546995696, 73575.8882343
0.0110126582278, 38.2634782609, 693.968155116, 73575.8882343
0.0110126582278, 38.8423188406, 693.389314537, 73575.8882343
0.0110126582278, 39.4211594203, 692.810473957, 73575.8882343
0.0110126582278, 40.0, 692.231633377, 73575.8882343
0.0106329113924, 0.06, 388.495475169, 38930.3072013
0.0106329113924, 0.63884057971, 539.874993618, 54155.3805225
0.0106329113924, 1.21768115942, 624.476092165, 62689.7634086
0.0106329113924, 1.79652173913, 671.644687633, 67473.693818
0.0106329113924, 2.37536231884, 697.830572086, 70155.3159654
0.0106329113924, 2.95420289855, 712.254641933, 71658.4936303
0.0106329113924, 3.53304347826, 720.085651296, 72501.0967145
0.0106329113924, 4.11188405797, 724.220934445, 72973.4161043
0.0106329113924, 4.69072463768, 726.284586024, 73238.1737467
0.0106329113924, 5.26956521739, 727.186988877, 73386.5830873
0.0106329113924, 5.8484057971, 727.438456193, 73469.7736316
0.0106329113924, 6.42724637681, 727.325042961, 73516.4059165
0.0106329113924, 7.00608695652, 727.007096704, 73542.5455459
0.0106329113924, 7.58492753623, 726.57449989, 73557.1980603
0.0106329113924, 8.16376811594, 726.077635945, 73565.4114965
0.0106329113924, 8.74260869565, 725.544747196, 73570.0155209
0.0106329113924, 9.32144927536, 724.991664819, 73572.5962971
0.0106329113924, 9.90028985507, 724.427262946, 73574.0429458
0.0106329113924, 10.4791304348, 723.856515952, 73574.8538617
0.0106329113924, 11.0579710145, 723.282212216, 73575.3084189
0.0106329113924, 11.6368115942, 722.705914754, 73575.56322
0.0106329113924, 12.2156521739, 722.128499713, 73575.7060482
0.0106329113924, 12.7944927536, 721.550458217, 73575.7861103
0.0106329113924, 13.3733333333, 720.972065561, 73575.8309889
0.0106329113924, 13.952173913, 720.393476065, 73575.8561455
0.0106329113924, 14.5310144928, 719.814776229, 73575.870247
0.0106329113924, 15.1098550725, 719.236014543, 73575.8781515
0.0106329113924, 15.6886956522, 718.657218187, 73575.8825824
0.0106329113924, 16.2675362319, 718.078402397, 73575.8850661
0.0106329113924, 16.8463768116, 717.499575713, 73575.8864584
0.0106329113924, 17.4252173913, 716.920742922, 73575.8872388
0.0106329113924, 18.004057971, 716.341906709, 73575.8876763
0.0106329113924, 18.5828985507, 715.763068577, 73575.8879215
0.0106329113924, 19.1617391304, 715.184229369, 73575.888059
0.0106329113924, 19.7405797101, 714.605389558, 73575.888136
0.0106329113924, 20.3194202899, 714.02654941, 73575.8881792
0.0106329113924, 20.8982608696, 713.447709071, 73575.8882034
0.0106329113924, 21.4771014493, 712.868868627, 73575.888217
0.0106329113924, 22.055942029, 712.290028123, 73575.8882246
0.0106329113924, 22.6347826087, 711.711187586, 73575.8882288
0.0106329113924, 23.2136231884, 711.13234703, 73575.8882312
0.0106329113924, 23.7924637681, 710.553506464, 73575.8882326
0.0106329113924, 24.3713043478, 709.974665892, 73575.8882333
0.0106329113924, 24.9501449275, 709.395825316, 73575.8882338
0.0106329113924, 25.5289855072, 708.816984739, 73575.888234
0.0106329113924, 26.107826087, 708.238144161, 73575.8882341
0.0106329113924, 26.6866666667, 707.659303582, 73575.8882342
0.0106329113924, 27.2655072464, 707.080463002, 73575.8882342
0.0106329113924, 27.8443478261, 706.501622423, 73575.8882343
0.0106329113924, 28.4231884058, 705.922781843, 73575.8882343
0.0106329113924, 29.0020289855, 705.343941264, 73575.8882343
0.0106329113924, 29.5808695652, 704.765100684, 73575.8882343
0.0106329113924, 30.1597101449, 704.186260104, 73575.8882343
0.0106329113924, 30.7385507246, 703.607419525, 73575.8882343
0.0106329113924, 31.3173913043, 703.028578945, 73575.8882343
0.0106329113924, 31.8962318841, 702.449738365, 73575.8882343
0.0106329113924, 32.4750724638, 701.870897786, 73575.8882343
0.0106329113924, 33.0539130435, 701.292057206, 73575.8882343
0.0106329113924, 33.6327536232, 700.713216626, 73575.8882343
0.0106329113924, 34.2115942029, 700.134376046, 73575.8882343
0.0106329113924, 34.7904347826, 699.555535467, 73575.8882343
0.0106329113924, 35.3692753623, 698.976694887, 73575.8882343
0.0106329113924, 35.948115942, 698.397854307, 73575.8882343
0.0106329113924, 36.5269565217, 697.819013728, 73575.8882343
0.0106329113924, 37.1057971014, 697.240173148, 73575.8882343
0.0106329113924, 37.6846376812, 696.661332568, 73575.8882343
0.0106329113924, 38.2634782609, 696.082491988, 73575.8882343
0.0106329113924, 38.8423188406, 695.503651409, 73575.8882343
0.0106329113924, 39.4211594203, 694.924810829, 73575.8882343
0.0106329113924, 40.0, 694.345970249, 73575.8882343
0.010253164557, 0.06, 389.120401122, 38930.3072013
0.010253164557, 0.63884057971, 540.744318965, 54155.3805225
0.010253164557, 1.21768115942, 625.482415078, 62689.7634086
0.010253164557, 1.79652173913, 672.727804244, 67473.693818
0.010253164557, 2.37536231884, 698.956735244, 70155.3159654
0.010253164557, 2.95420289855, 713.404934743, 71658.4936303
0.010253164557, 3.53304347826, 721.24946993, 72501.0967145
0.010253164557, 4.11188405797, 725.392334952, 72973.4161043
0.010253164557, 4.69072463768, 727.460236535, 73238.1737467
0.010253164557, 5.26956521739, 728.365021718, 73386.5830873
0.010253164557, 5.8484057971, 728.617824444, 73469.7736316
0.010253164557, 6.42724637681, 728.505159774, 73516.4059165
0.010253164557, 7.00608695652, 728.187633121, 73542.5455459
0.010253164557, 7.58492753623, 727.755271515, 73557.1980603
0.010253164557, 8.16376811594, 727.258539416, 73565.4114965
0.010253164557, 8.74260869565, 726.725724573, 73570.0155209
0.010253164557, 9.32144927536, 726.172683624, 73572.5962971
0.010253164557, 9.90028985507, 725.608304972, 73574.0429458
0.010253164557, 10.4791304348, 725.037570996, 73574.8538617
0.010253164557, 11.0579710145, 724.463274556, 73575.3084189
0.010253164557, 11.6368115942, 723.886981184, 73575.56322
0.010253164557, 12.2156521739, 723.309568437, 73575.7060482
0.010253164557, 12.7944927536, 722.731528225, 73575.7861103
0.010253164557, 13.3733333333, 722.15313629, 73575.8309889
0.010253164557, 13.952173913, 721.574547197, 73575.8561455
0.010253164557, 14.5310144928, 720.995847588, 73575.870247
0.010253164557, 15.1098550725, 720.417086029, 73575.8781515
0.010253164557, 15.6886956522, 719.838289744, 73575.8825824
0.010253164557, 16.2675362319, 719.259473994, 73575.8850661
0.010253164557, 16.8463768116, 718.680647332, 73575.8864584
0.010253164557, 17.4252173913, 718.101814554, 73575.8872388
0.010253164557, 18.004057971, 717.522978348, 73575.8876763
0.010253164557, 18.5828985507, 716.94414022, 73575.8879215
0.010253164557, 19.1617391304, 716.365301014, 73575.888059
0.010253164557, 19.7405797101, 715.786461205, 73575.888136
0.010253164557, 20.3194202899, 715.207621057, 73575.8881792
0.010253164557, 20.8982608696, 714.628780719, 73575.8882034
0.010253164557, 21.4771014493, 714.049940275, 73575.888217
0.010253164557, 22.055942029, 713.471099771, 73575.8882246
0.010253164557, 22.6347826087, 712.892259234, 73575.8882288
0.010253164557, 23.2136231884, 712.313418678, 73575.8882312
0.010253164557, 23.7924637681, 711.734578112, 73575.8882326
0.010253164557, 24.3713043478, 711.15573754, 73575.8882333
0.010253164557, 24.9501449275, 710.576896964, 73575.8882338
0.010253164557, 25.5289855072, 709.998056387, 73575.888234
0.010253164557, 26.107826087, 709.419215809, 73575.8882341
0.010253164557, 26.6866666667, 708.84037523, 73575.8882342
0.010253164557, 27.2655072464, 708.26153465, 73575.8882342
0.010253164557, 27.8443478261, 707.682694071, 73575.8882343
0.010253164557, 28.4231884058, 707.103853491, 73575.8882343
0.010253164557, 29.0020289855, 706.525012912, 73575.8882343
0.010253164557, 29.5808695652, 705.946172332, 73575.8882343
0.010253164557, 30.1597101449, 705.367331752, 73575.8882343
0.010253164557, 30.7385507246, 704.788491173, 73575.8882343
0.010253164557, 31.3173913043, 704.209650593, 73575.8882343
0.010253164557, 31.8962318841, 703.630810013, 73575.8882343
0.010253164557, 32.4750724638, 703.051969434, 73575.8882343
0.010253164557, 33.0539130435, 702.473128854, 73575.8882343
0.010253164557, 33.6327536232, 701.894288274, 73575.8882343
0.010253164557, 34.2115942029, 701.315447694, 73575.8882343
0.010253164557, 34.7904347826, 700.736607115, 73575.8882343
0.010253164557, 35.3692753623, 700.157766535, 73575.8882343
0.010253164557, 35.948115942, 699.578925955, 73575.8882343
0.010253164557, 36.5269565217, 699.000085376, 73575.8882343
0.010253164557, 37.1057971014, 698.421244796, 73575.8882343
0.010253164557, 37.6846376812, 697.842404216, 73575.8882343
0.010253164557, 38.2634782609, 697.263563636, 73575.8882343
0.010253164557, 38.8423188406, 696.684723057, 73575.8882343
0.010253164557, 39.4211594203, 696.105882477, 73575.8882343
0.010253164557, 40.0, 695.527041897, 73575.8882343
0.00987341772152, 0.06, 389.211618401, 38930.3072013
0.00987341772152, 0.63884057971, 540.871209987, 54155.3805225
0.00987341772152, 1.21768115942, 625.629302943, 62689.7634086
0.00987341772152, 1.79652173913, 672.885901296, 67473.693818
0.00987341772152, 2.37536231884, 699.121115583, 70155.3159654
0.00987341772152, 2.95420289855, 713.572837164, 71658.4936303
0.00987341772152, 3.53304347826, 721.419346648, 72501.0967145
0.00987341772152, 4.11188405797, 725.563318358, 72973.4161043
0.00987341772152, 4.69072463768, 727.631840292, 73238.1737467
0.00987341772152, 5.26956521739, 728.536973211, 73386.5830873
0.00987341772152, 5.8484057971, 728.789970861, 73469.7736316
0.00987341772152, 6.42724637681, 728.677415454, 73516.4059165
0.00987341772152, 7.00608695652, 728.359950049, 73542.5455459
0.00987341772152, 7.58492753623, 727.927622775, 73557.1980603
0.00987341772152, 8.16376811594, 727.430909921, 73565.4114965
0.00987341772152, 8.74260869565, 726.898105866, 73570.0155209
0.00987341772152, 9.32144927536, 726.345070963, 73572.5962971
0.00987341772152, 9.90028985507, 725.780695702, 73574.0429458
0.00987341772152, 10.4791304348, 725.209963626, 73574.8538617
0.00987341772152, 11.0579710145, 724.635668251, 73575.3084189
0.00987341772152, 11.6368115942, 724.059375476, 73575.56322
0.00987341772152, 12.2156521739, 723.481963063, 73575.7060482
0.00987341772152, 12.7944927536, 722.903923039, 73575.7861103
0.00987341772152, 13.3733333333, 722.325531209, 73575.8309889
0.00987341772152, 13.952173913, 721.746942175, 73575.8561455
0.00987341772152, 14.5310144928, 721.168242599, 73575.870247
0.00987341772152, 15.1098550725, 720.589481058, 73575.8781515
0.00987341772152, 15.6886956522, 720.010684784, 73575.8825824
0.00987341772152, 16.2675362319, 719.43186904, 73575.8850661
0.00987341772152, 16.8463768116, 718.853042381, 73575.8864584
0.00987341772152, 17.4252173913, 718.274209605, 73575.8872388
0.00987341772152, 18.004057971, 717.6953734, 73575.8876763
0.00987341772152, 18.5828985507, 717.116535272, 73575.8879215
0.00987341772152, 19.1617391304, 716.537696067, 73575.888059
0.00987341772152, 19.7405797101, 715.958856257, 73575.888136
0.00987341772152, 20.3194202899, 715.38001611, 73575.8881792
0.00987341772152, 20.8982608696, 714.801175772, 73575.8882034
0.00987341772152, 21.4771014493, 714.222335328, 73575.888217
0.00987341772152, 22.055942029, 713.643494824, 73575.8882246
0.00987341772152, 22.6347826087, 713.064654287, 73575.8882288
0.00987341772152, 23.2136231884, 712.485813731, 73575.8882312
0.00987341772152, 23.7924637681, 711.906973165, 73575.8882326
0.00987341772152, 24.3713043478, 711.328132593, 73575.8882333
0.00987341772152, 24.9501449275, 710.749292017, 73575.8882338
0.00987341772152, 25.5289855072, 710.17045144, 73575.888234
0.00987341772152, 26.107826087, 709.591610862, 73575.8882341
0.00987341772152, 26.6866666667, 709.012770283, 73575.8882342
0.00987341772152, 27.2655072464, 708.433929703, 73575.8882342
0.00987341772152, 27.8443478261, 707.855089124, 73575.8882343
0.00987341772152, 28.4231884058, 707.276248544, 73575.8882343
0.00987341772152, 29.0020289855, 706.697407965, 73575.8882343
0.00987341772152, 29.5808695652, 706.118567385, 73575.8882343
0.00987341772152, 30.1597101449, 705.539726805, 73575.8882343
0.00987341772152, 30.7385507246, 704.960886226, 73575.8882343
0.00987341772152, 31.3173913043, 704.382045646, 73575.8882343
0.00987341772152, 31.8962318841, 703.803205066, 73575.8882343
0.00987341772152, 32.4750724638, 703.224364486, 73575.8882343
0.00987341772152, 33.0539130435, 702.645523907, 73575.8882343
0.00987341772152, 33.6327536232, 702.066683327, 73575.8882343
0.00987341772152, 34.2115942029, 701.487842747, 73575.8882343
0.00987341772152, 34.7904347826, 700.909002168, 73575.8882343
0.00987341772152, 35.3692753623, 700.330161588, 73575.8882343
0.00987341772152, 35.948115942, 699.751321008, 73575.8882343
0.00987341772152, 36.5269565217, 699.172480429, 73575.8882343
0.00987341772152, 37.1057971014, 698.593639849, 73575.8882343
0.00987341772152, 37.6846376812, 698.014799269, 73575.8882343
0.00987341772152, 38.2634782609, 697.435958689, 73575.8882343
0.00987341772152, 38.8423188406, 696.85711811, 73575.8882343
0.00987341772152, 39.4211594203, 696.27827753, 73575.8882343
0.00987341772152, 40.0, 695.69943695, 73575.8882343
0.00949367088608, 0.06, 388.726876503, 38930.3072013
0.00949367088608, 0.63884057971, 540.196892628, 54155.3805225
0.00949367088608, 1.21768115942, 624.848719456, 62689.7634086
0.00949367088608, 1.79652173913, 672.045750555, 67473.693818
0.00949367088608, 2.37536231884, 698.247574543, 70155.3159654
0.00949367088608, 2.95420289855, 712.680579262, 71658.4936303
0.00949367088608, 3.53304347826, 720.516597048, 72501.0967145
0.00949367088608, 4.11188405797, 724.654687659, 72973.4161043
0.00949367088608, 4.69072463768, 726.719912955, 73238.1737467
0.00949367088608, 5.26956521739, 727.623197951, 73386.5830873
0.00949367088608, 5.8484057971, 727.875159751, 73469.7736316
0.00949367088608, 6.42724637681, 727.762023701, 73516.4059165
0.00949367088608, 7.00608695652, 727.444232818, 73542.5455459
0.00949367088608, 7.58492753623, 727.011723097, 73557.1980603
0.00949367088608, 8.16376811594, 726.514907974, 73565.4114965
0.00949367088608, 8.74260869565, 725.982046591, 73570.0155209
0.00949367088608, 9.32144927536, 725.428979554, 73572.5962971
0.00949367088608, 9.90028985507, 724.864586279, 73574.0429458
0.00949367088608, 10.4791304348, 724.293844106, 73574.8538617
0.00949367088608, 11.0579710145, 723.719543071, 73575.3084189
0.00949367088608, 11.6368115942, 723.143247124, 73575.56322
0.00949367088608, 12.2156521739, 722.565832932, 73575.7060482
0.00949367088608, 12.7944927536, 721.987791911, 73575.7861103
0.00949367088608, 13.3733333333, 721.409399523, 73575.8309889
0.00949367088608, 13.952173913, 720.830810176, 73575.8561455
0.00949367088608, 14.5310144928, 720.252110424, 73575.870247
0.00949367088608, 15.1098550725, 719.673348785, 73575.8781515
0.00949367088608, 15.6886956522, 719.094552455, 73575.8825824
0.00949367088608, 16.2675362319, 718.51573668, 73575.8850661
0.00949367088608, 16.8463768116, 717.936910004, 73575.8864584
0.00949367088608, 17.4252173913, 717.358077218, 73575.8872388
0.00949367088608, 18.004057971, 716.779241007, 73575.8876763
0.00949367088608, 18.5828985507, 716.200402877, 73575.8879215
0.00949367088608, 19.1617391304, 715.62156367, 73575.888059
0.00949367088608, 19.7405797101, 715.042723859, 73575.888136
0.00949367088608, 20.3194202899, 714.463883711, 73575.8881792
0.00949367088608, 20.8982608696, 713.885043373, 73575.8882034
0.00949367088608, 21.4771014493, 713.306202929, 73575.888217
0.00949367088608, 22.055942029, 712.727362425, 73575.8882246
0.00949367088608, 22.6347826087, 712.148521888, 73575.8882288
0.00949367088608, 23.2136231884, 711.569681332, 73575.8882312
0.00949367088608, 23.7924637681, 710.990840766, 73575.8882326
0.00949367088608, 24.3713043478, 710.412000194, 73575.8882333
0.00949367088608, 24.9501449275, 709.833159618, 73575.8882338
0.00949367088608, 25.5289855072, 709.254319041, 73575.888234
0.00949367088608, 26.107826087, 708.675478462, 73575.8882341
0.00949367088608, 26.6866666667, 708.096637883, 73575.8882342
0.00949367088608, 27.2655072464, 707.517797304, 73575.8882342
0.00949367088608, 27.8443478261, 706.938956725, 73575.8882343
0.00949367088608, 28.4231884058, 706.360116145, 73575.8882343
0.00949367088608, 29.0020289855, 705.781275566, 73575.8882343
0.00949367088608, 29.5808695652, 705.202434986, 73575.8882343
0.00949367088608, 30.1597101449, 704.623594406, 73575.8882343
0.00949367088608, 30.7385507246, 704.044753826, 73575.8882343
0.00949367088608, 31.3173913043, 703.465913247, 73575.8882343
0.00949367088608, 31.8962318841, 702.887072667, 73575.8882343
0.00949367088608, 32.4750724638, 702.308232087, 73575.8882343
0.00949367088608, 33.0539130435, 701.729391508, 73575.8882343
0.00949367088608, 33.6327536232, 701.150550928, 73575.8882343
0.00949367088608, 34.2115942029, 700.571710348, 73575.8882343
0.00949367088608, 34.7904347826, 699.992869768, 73575.8882343
0.00949367088608, 35.3692753623, 699.414029189, 73575.8882343
0.00949367088608, 35.948115942, 698.835188609, 73575.8882343
0.00949367088608, 36.5269565217, 698.256348029, 73575.8882343
0.00949367088608, 37.1057971014, 697.67750745, 73575.8882343
0.00949367088608, 37.6846376812, 697.09866687, 73575.8882343
0.00949367088608, 38.2634782609, 696.51982629, 73575.8882343
0.00949367088608, 38.8423188406, 695.940985711, 73575.8882343
0.00949367088608, 39.4211594203, 695.362145131, 73575.8882343
0.00949367088608, 40.0, 694.783304551, 73575.8882343
0.00911392405063, 0.06, 387.62145385, 38930.3072013
0.00911392405063, 0.63884057971, 538.659155355, 54155.3805225
0.00911392405063, 1.21768115942, 623.068649131, 62689.7634086
0.00911392405063, 1.79652173913, 670.129840947, 67473.693818
0.00911392405063, 2.37536231884, 696.255520509, 70155.3159654
0.00911392405063, 2.95420289855, 710.645842631, 71658.4936303
0.00911392405063, 3.53304347826, 718.457934776, 72501.0967145
0.00911392405063, 4.11188405797, 722.582613919, 72973.4161043
0.00911392405063, 4.69072463768, 724.640321445, 73238.1737467
0.00911392405063, 5.26956521739, 725.539392371, 73386.5830873
0.00911392405063, 5.8484057971, 725.788991983, 73469.7736316
0.00911392405063, 6.42724637681, 725.674531813, 73516.4059165
0.00911392405063, 7.00608695652, 725.355998698, 73542.5455459
0.00911392405063, 7.58492753623, 724.92307292, 73557.1980603
0.00911392405063, 8.16376811594, 724.426024577, 73565.4114965
0.00911392405063, 8.74260869565, 723.893032463, 73570.0155209
0.00911392405063, 9.32144927536, 723.339892145, 73572.5962971
0.00911392405063, 9.90028985507, 722.775457793, 73574.0429458
0.00911392405063, 10.4791304348, 722.204692594, 73574.8538617
0.00911392405063, 11.0579710145, 721.630378652, 73575.3084189
0.00911392405063, 11.6368115942, 721.05407547, 73575.56322
0.00911392405063, 12.2156521739, 720.476657223, 73575.7060482
0.00911392405063, 12.7944927536, 719.898613928, 73575.7861103
0.00911392405063, 13.3733333333, 719.320220266, 73575.8309889
0.00911392405063, 13.952173913, 718.741630204, 73575.8561455
0.00911392405063, 14.5310144928, 718.162930052, 73575.870247
0.00911392405063, 15.1098550725, 717.584168188, 73575.8781515
0.00911392405063, 15.6886956522, 717.005371733, 73575.8825824
0.00911392405063, 16.2675362319, 716.426555887, 73575.8850661
0.00911392405063, 16.8463768116, 715.847729172, 73575.8864584
0.00911392405063, 17.4252173913, 715.268896364, 73575.8872388
0.00911392405063, 18.004057971, 714.690060141, 73575.8876763
0.00911392405063, 18.5828985507, 714.111222003, 73575.8879215
0.00911392405063, 19.1617391304, 713.532382792, 73575.888059
0.00911392405063, 19.7405797101, 712.953542979, 73575.888136
0.00911392405063, 20.3194202899, 712.37470283, 73575.8881792
0.00911392405063, 20.8982608696, 711.795862491, 73575.8882034
0.00911392405063, 21.4771014493, 711.217022047, 73575.888217
0.00911392405063, 22.055942029, 710.638181543, 73575.8882246
0.00911392405063, 22.6347826087, 710.059341006, 73575.8882288
0.00911392405063, 23.2136231884, 709.48050045, 73575.8882312
0.00911392405063, 23.7924637681, 708.901659883, 73575.8882326
0.00911392405063, 24.3713043478, 708.322819311, 73575.8882333
0.00911392405063, 24.9501449275, 707.743978735, 73575.8882338
0.00911392405063, 25.5289855072, 707.165138158, 73575.888234
0.00911392405063, 26.107826087, 706.58629758, 73575.8882341
0.00911392405063, 26.6866666667, 706.007457001, 73575.8882342
0.00911392405063, 27.2655072464, 705.428616421, 73575.8882342
0.00911392405063, 27.8443478261, 704.849775842, 73575.8882343
0.00911392405063, 28.4231884058, 704.270935262, 73575.8882343
0.00911392405063, 29.0020289855, 703.692094683, 73575.8882343
0.00911392405063, 29.5808695652, 703.113254103, 73575.8882343
0.00911392405063, 30.1597101449, 702.534413523, 73575.8882343
0.00911392405063, 30.7385507246, 701.955572944, 73575.8882343
0.00911392405063, 31.3173913043, 701.376732364, 73575.8882343
0.00911392405063, 31.8962318841, 700.797891784, 73575.8882343
0.00911392405063, 32.4750724638, 700.219051205, 73575.8882343
0.00911392405063, 33.0539130435, 699.640210625, 73575.8882343
0.00911392405063, 33.6327536232, 699.061370045, 73575.8882343
0.00911392405063, 34.2115942029, 698.482529465, 73575.8882343
0.00911392405063, 34.7904347826, 697.903688886, 73575.8882343
0.00911392405063, 35.3692753623, 697.324848306, 73575.8882343
0.00911392405063, 35.948115942, 696.746007726, 73575.8882343
0.00911392405063, 36.5269565217, 696.167167147, 73575.8882343
0.00911392405063, 37.1057971014, 695.588326567, 73575.8882343
0.00911392405063, 37.6846376812, 695.009485987, 73575.8882343
0.00911392405063, 38.2634782609, 694.430645408, 73575.8882343
0.00911392405063, 38.8423188406, 693.851804828, 73575.8882343
0.00911392405063, 39.4211594203, 693.272964248, 73575.8882343
0.00911392405063, 40.0, 692.694123668, 73575.8882343
0.00873417721519, 0.06, 385.848029803, 38930.3072013
0.00873417721519, 0.63884057971, 536.192171121, 54155.3805225
0.00873417721519, 1.21768115942, 620.21289119, 62689.7634086
0.00873417721519, 1.79652173913, 667.056156721, 67473.693818
0.00873417721519, 2.37536231884, 693.059678161, 70155.3159654
0.00873417721519, 2.95420289855, 707.381524804, 71658.4936303
0.00873417721519, 3.53304347826, 715.155233164, 72501.0967145
0.00873417721519, 4.11188405797, 719.258396356, 72973.4161043
0.00873417721519, 4.69072463768, 721.304043162, 73238.1737467
0.00873417721519, 5.26956521739, 722.196353476, 73386.5830873
0.00873417721519, 5.8484057971, 722.442163441, 73469.7736316
0.00873417721519, 6.42724637681, 722.325578993, 73516.4059165
0.00873417721519, 7.00608695652, 722.005855117, 73542.5455459
0.00873417721519, 7.58492753623, 721.572261862, 73557.1980603
0.00873417721519, 8.16376811594, 721.074839365, 73565.4114965
0.00873417721519, 8.74260869565, 720.541637521, 73570.0155209
0.00873417721519, 9.32144927536, 719.988379638, 73572.5962971
0.00873417721519, 9.90028985507, 719.423879386, 73574.0429458
0.00873417721519, 10.4791304348, 718.853077246, 73574.8538617
0.00873417721519, 11.0579710145, 718.278742597, 73575.3084189
0.00873417721519, 11.6368115942, 717.702427808, 73575.56322
0.00873417721519, 12.2156521739, 717.125003054, 73575.7060482
0.00873417721519, 12.7944927536, 716.546956113, 73575.7861103
0.00873417721519, 13.3733333333, 715.968560406, 73575.8309889
0.00873417721519, 13.952173913, 715.389969198, 73575.8561455
0.00873417721519, 14.5310144928, 714.811268404, 73575.870247
0.00873417721519, 15.1098550725, 714.23250618, 73575.8781515
0.00873417721519, 15.6886956522, 713.653709523, 73575.8825824
0.00873417721519, 16.2675362319, 713.074893564, 73575.8850661
0.00873417721519, 16.8463768116, 712.496066785, 73575.8864584
0.00873417721519, 17.4252173913, 711.917233942, 73575.8872388
0.00873417721519, 18.004057971, 711.338397699, 73575.8876763
0.00873417721519, 18.5828985507, 710.75955955, 73575.8879215
0.00873417721519, 19.1617391304, 710.180720333, 73575.888059
0.00873417721519, 19.7405797101, 709.601880517, 73575.888136
0.00873417721519, 20.3194202899, 709.023040365, 73575.8881792
0.00873417721519, 20.8982608696, 708.444200025, 73575.8882034
0.00873417721519, 21.4771014493, 707.86535958, 73575.888217
0.00873417721519, 22.055942029, 707.286519076, 73575.8882246
0.00873417721519, 22.6347826087, 706.707678538, 73575.8882288
0.00873417721519, 23.2136231884, 706.128837982, 73575.8882312
0.00873417721519, 23.7924637681, 705.549997416, 73575.8882326
0.00873417721519, 24.3713043478, 704.971156844, 73575.8882333
0.00873417721519, 24.9501449275, 704.392316268, 73575.8882338
0.00873417721519, 25.5289855072, 703.813475691, 73575.888234
0.00873417721519, 26.107826087, 703.234635112, 73575.8882341
0.00873417721519, 26.6866666667, 702.655794533, 73575.8882342
0.00873417721519, 27.2655072464, 702.076953954, 73575.8882342
0.00873417721519, 27.8443478261, 701.498113375, 73575.8882343
0.00873417721519, 28.4231884058, 700.919272795, 73575.8882343
0.00873417721519, 29.0020289855, 700.340432215, 73575.8882343
0.00873417721519, 29.5808695652, 699.761591636, 73575.8882343
0.00873417721519, 30.1597101449, 699.182751056, 73575.8882343
0.00873417721519, 30.7385507246, 698.603910476, 73575.8882343
0.00873417721519, 31.3173913043, 698.025069897, 73575.8882343
0.00873417721519, 31.8962318841, 697.446229317, 73575.8882343
0.00873417721519, 32.4750724638, 696.867388737, 73575.8882343
0.00873417721519, 33.0539130435, 696.288548158, 73575.8882343
0.00873417721519, 33.6327536232, 695.709707578, 73575.8882343
0.00873417721519, 34.2115942029, 695.130866998, 73575.8882343
0.00873417721519, 34.7904347826, 694.552026418, 73575.8882343
0.00873417721519, 35.3692753623, 693.973185839, 73575.8882343
0.00873417721519, 35.948115942, 693.394345259, 73575.8882343
0.00873417721519, 36.5269565217, 692.815504679, 73575.8882343
0.00873417721519, 37.1057971014, 692.2366641, 73575.8882343
0.00873417721519, 37.6846376812, 691.65782352, 73575.8882343
0.00873417721519, 38.2634782609, 691.07898294, 73575.8882343
0.00873417721519, 38.8423188406, 690.50014236, 73575.8882343
0.00873417721519, 39.4211594203, 689.921301781, 73575.8882343
0.00873417721519, 40.0, 689.342461201, 73575.8882343
0.00835443037975, 0.06, 383.356550462, 38930.3072013
0.00835443037975, 0.63884057971, 532.726310677, 54155.3805225
0.00835443037975, 1.21768115942, 616.200843465, 62689.7634086
0.00835443037975, 1.79652173913, 662.737944862, 67473.693818
0.00835443037975, 2.37536231884, 688.56984664, 70155.3159654
0.00835443037975, 2.95420289855, 702.795492241, 71658.4936303
0.00835443037975, 3.53304347826, 710.515275309, 72501.0967145
0.00835443037975, 4.11188405797, 714.588210792, 72973.4161043
0.00835443037975, 4.69072463768, 716.616913519, 73238.1737467
0.00835443037975, 5.26956521739, 717.499725865, 73386.5830873
0.00835443037975, 5.8484057971, 717.740211764, 73469.7736316
0.00835443037975, 6.42724637681, 717.620642922, 73516.4059165
0.00835443037975, 7.00608695652, 717.299246151, 73542.5455459
0.00835443037975, 7.58492753623, 716.864715157, 73557.1980603
0.00835443037975, 8.16376811594, 716.366767013, 73565.4114965
0.00835443037975, 8.74260869565, 715.833270518, 73570.0155209
0.00835443037975, 9.32144927536, 715.27984747, 73572.5962971
0.00835443037975, 9.90028985507, 714.715254634, 73574.0429458
0.00835443037975, 10.4791304348, 714.144400598, 73574.8538617
0.00835443037975, 11.0579710145, 713.570036858, 73575.3084189
0.00835443037975, 11.6368115942, 712.993705761, 73575.56322
0.00835443037975, 12.2156521739, 712.416271867, 73575.7060482
0.00835443037975, 12.7944927536, 711.838219802, 73575.7861103
0.00835443037975, 13.3733333333, 711.259821223, 73575.8309889
0.00835443037975, 13.952173913, 710.681228405, 73575.8561455
0.00835443037975, 14.5310144928, 710.102526708, 73575.870247
0.00835443037975, 15.1098550725, 709.523763979, 73575.8781515
0.00835443037975, 15.6886956522, 708.944967038, 73575.8825824
0.00835443037975, 16.2675362319, 708.36615092, 73575.8850661
0.00835443037975, 16.8463768116, 707.787324052, 73575.8864584
0.00835443037975, 17.4252173913, 707.208491159, 73575.8872388
0.00835443037975, 18.004057971, 706.629654887, 73575.8876763
0.00835443037975, 18.5828985507, 706.050816723, 73575.8879215
0.00835443037975, 19.1617391304, 705.471977497, 73575.888059
0.00835443037975, 19.7405797101, 704.893137676, 73575.888136
0.00835443037975, 20.3194202899, 704.314297522, 73575.8881792
0.00835443037975, 20.8982608696, 703.73545718, 73575.8882034
0.00835443037975, 21.4771014493, 703.156616734, 73575.888217
0.00835443037975, 22.055942029, 702.57777623, 73575.8882246
0.00835443037975, 22.6347826087, 701.998935692, 73575.8882288
0.00835443037975, 23.2136231884, 701.420095136, 73575.8882312
0.00835443037975, 23.7924637681, 700.841254569, 73575.8882326
0.00835443037975, 24.3713043478, 700.262413997, 73575.8882333
0.00835443037975, 24.9501449275, 699.683573421, 73575.8882338
0.00835443037975, 25.5289855072, 699.104732844, 73575.888234
0.00835443037975, 26.107826087, 698.525892266, 73575.8882341
0.00835443037975, 26.6866666667, 697.947051687, 73575.8882342
0.00835443037975, 27.2655072464, 697.368211107, 73575.8882342
0.00835443037975, 27.8443478261, 696.789370528, 73575.8882343
0.00835443037975, 28.4231884058, 696.210529948, 73575.8882343
0.00835443037975, 29.0020289855, 695.631689369, 73575.8882343
0.00835443037975, 29.5808695652, 695.052848789, 73575.8882343
0.00835443037975, 30.1597101449, 694.474008209, 73575.8882343
0.00835443037975, 30.7385507246, 693.89516763, 73575.8882343
0.00835443037975, 31.3173913043, 693.31632705, 73575.8882343
0.00835443037975, 31.8962318841, 692.73748647, 73575.8882343
0.00835443037975, 32.4750724638, 692.15864589, 73575.8882343
0.00835443037975, 33.0539130435, 691.579805311, 73575.8882343
0.00835443037975, 33.6327536232, 691.000964731, 73575.8882343
0.00835443037975, 34.2115942029, 690.422124151, 73575.8882343
0.00835443037975, 34.7904347826, 689.843283572, 73575.8882343
0.00835443037975, 35.3692753623, 689.264442992, 73575.8882343
0.00835443037975, 35.948115942, 688.685602412, 73575.8882343
0.00835443037975, 36.5269565217, 688.106761832, 73575.8882343
0.00835443037975, 37.1057971014, 687.527921253, 73575.8882343
0.00835443037975, 37.6846376812, 686.949080673, 73575.8882343
0.00835443037975, 38.2634782609, 686.370240093, 73575.8882343
0.00835443037975, 38.8423188406, 685.791399514, 73575.8882343
0.00835443037975, 39.4211594203, 685.212558934, 73575.8882343
0.00835443037975, 40.0, 684.633718354, 73575.8882343
0.0079746835443, 0.06, 380.094087974, 38930.3072013
0.0079746835443, 0.63884057971, 528.187946864, 54155.3805225
0.0079746835443, 1.21768115942, 610.947275842, 62689.7634086
0.0079746835443, 1.79652173913, 657.083471245, 67473.693818
0.0079746835443, 2.37536231884, 682.69064601, 70155.3159654
0.0079746835443, 2.95420289855, 696.790321356, 71658.4936303
0.0079746835443, 3.53304347826, 704.439492061, 72501.0967145
0.0079746835443, 4.11188405797, 708.472845933, 72973.4161043
0.0079746835443, 4.69072463768, 710.479361271, 73238.1737467
0.0079746835443, 5.26956521739, 711.349736522, 73386.5830873
0.0079746835443, 5.8484057971, 711.583250834, 73469.7736316
0.0079746835443, 6.42724637681, 711.459774084, 73516.4059165
0.0079746835443, 7.00608695652, 711.136186742, 73542.5455459
0.0079746835443, 7.58492753623, 710.70042783, 73557.1980603
0.0079746835443, 8.16376811594, 710.201791378, 73565.4114965
0.0079746835443, 8.74260869565, 709.667909054, 73570.0155209
0.0079746835443, 9.32144927536, 709.11426973, 73572.5962971
0.0079746835443, 9.90028985507, 708.549555661, 73574.0429458
0.0079746835443, 10.4791304348, 707.978633667, 73574.8538617
0.0079746835443, 11.0579710145, 707.404231834, 73575.3084189
0.0079746835443, 11.6368115942, 706.827879385, 73575.56322
0.0079746835443, 12.2156521739, 706.250433521, 73575.7060482
0.0079746835443, 12.7944927536, 705.672374747, 73575.7861103
0.0079746835443, 13.3733333333, 705.093972407, 73575.8309889
0.0079746835443, 13.952173913, 704.515377481, 73575.8561455
0.0079746835443, 14.5310144928, 703.936674602, 73575.870247
0.0079746835443, 15.1098550725, 703.35791121, 73575.8781515
0.0079746835443, 15.6886956522, 702.779113898, 73575.8825824
0.0079746835443, 16.2675362319, 702.200297572, 73575.8850661
0.0079746835443, 16.8463768116, 701.621470588, 73575.8864584
0.0079746835443, 17.4252173913, 701.042637629, 73575.8872388
0.0079746835443, 18.004057971, 700.463801321, 73575.8876763
0.0079746835443, 18.5828985507, 699.884963136, 73575.8879215
0.0079746835443, 19.1617391304, 699.306123898, 73575.888059
0.0079746835443, 19.7405797101, 698.727284071, 73575.888136
0.0079746835443, 20.3194202899, 698.148443913, 73575.8881792
0.0079746835443, 20.8982608696, 697.56960357, 73575.8882034
0.0079746835443, 21.4771014493, 696.990763122, 73575.888217
0.0079746835443, 22.055942029, 696.411922617, 73575.8882246
0.0079746835443, 22.6347826087, 695.833082079, 73575.8882288
0.0079746835443, 23.2136231884, 695.254241523, 73575.8882312
0.0079746835443, 23.7924637681, 694.675400956, 73575.8882326
0.0079746835443, 24.3713043478, 694.096560384, 73575.8882333
0.0079746835443, 24.9501449275, 693.517719808, 73575.8882338
0.0079746835443, 25.5289855072, 692.938879231, 73575.888234
0.0079746835443, 26.107826087, 692.360038652, 73575.8882341
0.0079746835443, 26.6866666667, 691.781198073, 73575.8882342
0.0079746835443, 27.2655072464, 691.202357494, 73575.8882342
0.0079746835443, 27.8443478261, 690.623516914, 73575.8882343
0.0079746835443, 28.4231884058, 690.044676335, 73575.8882343
0.0079746835443, 29.0020289855, 689.465835755, 73575.8882343
0.0079746835443, 29.5808695652, 688.886995175, 73575.8882343
0.0079746835443, 30.1597101449, 688.308154596, 73575.8882343
0.0079746835443, 30.7385507246, 687.729314016, 73575.8882343
0.0079746835443, 31.3173913043, 687.150473436, 73575.8882343
0.0079746835443, 31.8962318841, 686.571632857, 73575.8882343
0.0079746835443, 32.4750724638, 685.992792277, 73575.8882343
0.0079746835443, 33.0539130435, 685.413951697, 73575.8882343
0.0079746835443, 33.6327536232, 684.835111118, 73575.8882343
0.0079746835443, 34.2115942029, 684.256270538, 73575.8882343
0.0079746835443, 34.7904347826, 683.677429958, 73575.8882343
0.0079746835443, 35.3692753623, 683.098589378, 73575.8882343
0.0079746835443, 35.948115942, 682.519748799, 73575.8882343
0.0079746835443, 36.5269565217, 681.940908219, 73575.8882343
0.0079746835443, 37.1057971014, 681.362067639, 73575.8882343
0.0079746835443, 37.6846376812, 680.78322706, 73575.8882343
0.0079746835443, 38.2634782609, 680.20438648, 73575.8882343
0.0079746835443, 38.8423188406, 679.6255459, 73575.8882343
0.0079746835443, 39.4211594203, 679.04670532, 73575.8882343
0.0079746835443, 40.0, 678.467864741, 73575.8882343
0.00759493670886, 0.06, 376.00469305, 38930.3072013
0.00759493670886, 0.63884057971, 522.499249441, 54155.3805225
0.00759493670886, 1.21768115942, 604.362092762, 62689.7634086
0.00759493670886, 1.79652173913, 649.995765011, 67473.693818
0.00759493670886, 2.37536231884, 675.321251478, 70155.3159654
0.00759493670886, 2.95420289855, 689.263027039, 71658.4936303
0.00759493670886, 3.53304347826, 696.823687352, 72501.0967145
0.00759493670886, 4.11188405797, 700.807426909, 72973.4161043
0.00759493670886, 4.69072463768, 702.786131047, 73238.1737467
0.00759493670886, 5.26956521739, 703.640916788, 73386.5830873
0.00759493670886, 5.8484057971, 703.865692434, 73469.7736316
0.00759493670886, 6.42724637681, 703.737317242, 73516.4059165
0.00759493670886, 7.00608695652, 703.410984089, 73542.5455459
0.00759493670886, 7.58492753623, 702.973686018, 73557.1980603
0.00759493670886, 8.16376811594, 702.474186794, 73565.4114965
0.00759493670886, 8.74260869565, 701.939820845, 73570.0155209
0.00759493670886, 9.32144927536, 701.385910426, 73572.5962971
0.00759493670886, 9.90028985507, 700.821044395, 73574.0429458
0.00759493670886, 10.4791304348, 700.25003722, 73574.8538617
0.00759493670886, 11.0579710145, 699.675587638, 73575.3084189
0.00759493670886, 11.6368115942, 699.099208423, 73575.56322
0.00759493670886, 12.2156521739, 698.521747557, 73575.7060482
0.00759493670886, 12.7944927536, 697.943680372, 73575.7861103
0.00759493670886, 13.3733333333, 697.365273317, 73575.8309889
0.00759493670886, 13.952173913, 696.786675749, 73575.8561455
0.00759493670886, 14.5310144928, 696.207971389, 73575.870247
0.00759493670886, 15.1098550725, 695.629207167, 73575.8781515
0.00759493670886, 15.6886956522, 695.05040939, 73575.8825824
0.00759493670886, 16.2675362319, 694.471592802, 73575.8850661
0.00759493670886, 16.8463768116, 693.892765672, 73575.8864584
0.00759493670886, 17.4252173913, 693.313932631, 73575.8872388
0.00759493670886, 18.004057971, 692.735096277, 73575.8876763
0.00759493670886, 18.5828985507, 692.156258066, 73575.8879215
0.00759493670886, 19.1617391304, 691.577418814, 73575.888059
0.00759493670886, 19.7405797101, 690.998578979, 73575.888136
0.00759493670886, 20.3194202899, 690.419738816, 73575.8881792
0.00759493670886, 20.8982608696, 689.84089847, 73575.8882034
0.00759493670886, 21.4771014493, 689.262058022, 73575.888217
0.00759493670886, 22.055942029, 688.683217516, 73575.8882246
0.00759493670886, 22.6347826087, 688.104376977, 73575.8882288
0.00759493670886, 23.2136231884, 687.525536421, 73575.8882312
0.00759493670886, 23.7924637681, 686.946695854, 73575.8882326
0.00759493670886, 24.3713043478, 686.367855281, 73575.8882333
0.00759493670886, 24.9501449275, 685.789014706, 73575.8882338
0.00759493670886, 25.5289855072, 685.210174128, 73575.888234
0.00759493670886, 26.107826087, 684.63133355, 73575.8882341
0.00759493670886, 26.6866666667, 684.052492971, 73575.8882342
0.00759493670886, 27.2655072464, 683.473652391, 73575.8882342
0.00759493670886, 27.8443478261, 682.894811812, 73575.8882343
0.00759493670886, 28.4231884058, 682.315971232, 73575.8882343
0.00759493670886, 29.0020289855, 681.737130653, 73575.8882343
0.00759493670886, 29.5808695652, 681.158290073, 73575.8882343
0.00759493670886, 30.1597101449, 680.579449493, 73575.8882343
0.00759493670886, 30.7385507246, 680.000608914, 73575.8882343
0.00759493670886, 31.3173913043, 679.421768334, 73575.8882343
0.00759493670886, 31.8962318841, 678.842927754, 73575.8882343
0.00759493670886, 32.4750724638, 678.264087175, 73575.8882343
0.00759493670886, 33.0539130435, 677.685246595, 73575.8882343
0.00759493670886, 33.6327536232, 677.106406015, 73575.8882343
0.00759493670886, 34.2115942029, 676.527565435, 73575.8882343
0.00759493670886, 34.7904347826, 675.948724856, 73575.8882343
0.00759493670886, 35.3692753623, 675.369884276, 73575.8882343
0.00759493670886, 35.948115942, 674.791043696, 73575.8882343
0.00759493670886, 36.5269565217, 674.212203117, 73575.8882343
0.00759493670886, 37.1057971014, 673.633362537, 73575.8882343
0.00759493670886, 37.6846376812, 673.054521957, 73575.8882343
0.00759493670886, 38.2634782609, 672.475681377, 73575.8882343
0.00759493670886, 38.8423188406, 671.896840798, 73575.8882343
0.00759493670886, 39.4211594203, 671.318000218, 73575.8882343
0.00759493670886, 40.0, 670.739159638, 73575.8882343
0.00721518987342, 0.06, 371.029240358, 38930.3072013
0.00721518987342, 0.63884057971, 515.577970027, 54155.3805225
0.00721518987342, 1.21768115942, 596.350084264, 62689.7634086
0.00721518987342, 1.79652173913, 641.372350616, 67473.693818
0.00721518987342, 2.37536231884, 666.355114789, 70155.3159654
0.00721518987342, 2.95420289855, 680.104778089, 71658.4936303
0.00721518987342, 3.53304347826, 687.557750277, 72501.0967145
0.00721518987342, 4.11188405797, 691.481125482, 72973.4161043
0.00721518987342, 4.69072463768, 693.425992509, 73238.1737467
0.00721518987342, 5.26956521739, 694.261810929, 73386.5830873
0.00721518987342, 5.8484057971, 694.475954482, 73469.7736316
0.00721518987342, 6.42724637681, 694.341619493, 73516.4059165
0.00721518987342, 7.00608695652, 694.011945589, 73542.5455459
0.00721518987342, 7.58492753623, 693.572774866, 73557.1980603
0.00721518987342, 8.16376811594, 693.072225931, 73565.4114965
0.00721518987342, 8.74260869565, 692.537271569, 73570.0155209
0.00721518987342, 9.32144927536, 691.983031316, 73572.5962971
0.00721518987342, 9.90028985507, 691.417980398, 73574.0429458
0.00721518987342, 10.4791304348, 690.846869584, 73574.8538617
0.00721518987342, 11.0579710145, 690.272361909, 73575.3084189
0.00721518987342, 11.6368115942, 689.695950129, 73575.56322
0.00721518987342, 12.2156521739, 689.118471008, 73575.7060482
0.00721518987342, 12.7944927536, 688.540393592, 73575.7861103
0.00721518987342, 13.3733333333, 687.961980801, 73575.8309889
0.00721518987342, 13.952173913, 687.383380018, 73575.8561455
0.00721518987342, 14.5310144928, 686.804673856, 73575.870247
0.00721518987342, 15.1098550725, 686.225908623, 73575.8781515
0.00721518987342, 15.6886956522, 685.647110279, 73575.8825824
0.00721518987342, 16.2675362319, 685.068293375, 73575.8850661
0.00721518987342, 16.8463768116, 684.489466066, 73575.8864584
0.00721518987342, 17.4252173913, 683.910632926, 73575.8872388
0.00721518987342, 18.004057971, 683.331796516, 73575.8876763
0.00721518987342, 18.5828985507, 682.752958274, 73575.8879215
0.00721518987342, 19.1617391304, 682.174119004, 73575.888059
0.00721518987342, 19.7405797101, 681.595279159, 73575.888136
0.00721518987342, 20.3194202899, 681.016438991, 73575.8881792
0.00721518987342, 20.8982608696, 680.437598642, 73575.8882034
0.00721518987342, 21.4771014493, 679.858758192, 73575.888217
0.00721518987342, 22.055942029, 679.279917684, 73575.8882246
0.00721518987342, 22.6347826087, 678.701077145, 73575.8882288
0.00721518987342, 23.2136231884, 678.122236588, 73575.8882312
0.00721518987342, 23.7924637681, 677.543396021, 73575.8882326
0.00721518987342, 24.3713043478, 676.964555449, 73575.8882333
0.00721518987342, 24.9501449275, 676.385714873, 73575.8882338
0.00721518987342, 25.5289855072, 675.806874296, 73575.888234
0.00721518987342, 26.107826087, 675.228033717, 73575.8882341
0.00721518987342, 26.6866666667, 674.649193138, 73575.8882342
0.00721518987342, 27.2655072464, 674.070352559, 73575.8882342
0.00721518987342, 27.8443478261, 673.49151198, 73575.8882343
0.00721518987342, 28.4231884058, 672.9126714, 73575.8882343
0.00721518987342, 29.0020289855, 672.33383082, 73575.8882343
0.00721518987342, 29.5808695652, 671.754990241, 73575.8882343
0.00721518987342, 30.1597101449, 671.176149661, 73575.8882343
0.00721518987342, 30.7385507246, 670.597309081, 73575.8882343
0.00721518987342, 31.3173913043, 670.018468502, 73575.8882343
0.00721518987342, 31.8962318841, 669.439627922, 73575.8882343
0.00721518987342, 32.4750724638, 668.860787342, 73575.8882343
0.00721518987342, 33.0539130435, 668.281946762, 73575.8882343
0.00721518987342, 33.6327536232, 667.703106183, 73575.8882343
0.00721518987342, 34.2115942029, 667.124265603, 73575.8882343
0.00721518987342, 34.7904347826, 666.545425023, 73575.8882343
0.00721518987342, 35.3692753623, 665.966584444, 73575.8882343
0.00721518987342, 35.948115942, 665.387743864, 73575.8882343
0.00721518987342, 36.5269565217, 664.808903284, 73575.8882343
0.00721518987342, 37.1057971014, 664.230062704, 73575.8882343
0.00721518987342, 37.6846376812, 663.651222125, 73575.8882343
0.00721518987342, 38.2634782609, 663.072381545, 73575.8882343
0.00721518987342, 38.8423188406, 662.493540965, 73575.8882343
0.00721518987342, 39.4211594203, 661.914700386, 73575.8882343
0.00721518987342, 40.0, 661.335859806, 73575.8882343
0.00683544303797, 0.06, 365.105266488, 38930.3072013
0.00683544303797, 0.63884057971, 507.337216686, 54155.3805225
0.00683544303797, 1.21768115942, 586.810665055, 62689.7634086
0.00683544303797, 1.79652173913, 631.10496698, 67473.693818
0.00683544303797, 2.37536231884, 655.679672223, 70155.3159654
0.00683544303797, 2.95420289855, 669.200598946, 71658.4936303
0.00683544303797, 3.53304347826, 676.525353326, 72501.0967145
0.00683544303797, 4.11188405797, 680.376856308, 72973.4161043
0.00683544303797, 4.69072463768, 682.28143551, 73238.1737467
0.00683544303797, 5.26956521739, 683.094670676, 73386.5830873
0.00683544303797, 5.8484057971, 683.296155232, 73469.7736316
0.00683544303797, 6.42724637681, 683.15472427, 73516.4059165
0.00683544303797, 7.00608695652, 682.821072732, 73542.5455459
0.00683544303797, 7.58492753623, 682.379672356, 73557.1980603
0.00683544303797, 8.16376811594, 681.877873593, 73565.4114965
0.00683544303797, 8.74260869565, 681.342218642, 73570.0155209
0.00683544303797, 9.32144927536, 680.787585676, 73572.5962971
0.00683544303797, 9.90028985507, 680.222314624, 73574.0429458
0.00683544303797, 10.4791304348, 679.651080414, 73574.8538617
0.00683544303797, 11.0579710145, 679.076503569, 73575.3084189
0.00683544303797, 11.6368115942, 678.500053017, 73575.56322
0.00683544303797, 12.2156521739, 677.922552162, 73575.7060482
0.00683544303797, 12.7944927536, 677.344462562, 73575.7861103
0.00683544303797, 13.3733333333, 676.766042943, 73575.8309889
0.00683544303797, 13.952173913, 676.187438331, 73575.8561455
0.00683544303797, 14.5310144928, 675.608730023, 73575.870247
0.00683544303797, 15.1098550725, 675.029963588, 73575.8781515
0.00683544303797, 15.6886956522, 674.45116457, 73575.8825824
0.00683544303797, 16.2675362319, 673.872347287, 73575.8850661
0.00683544303797, 16.8463768116, 673.293519767, 73575.8864584
0.00683544303797, 17.4252173913, 672.714686507, 73575.8872388
0.00683544303797, 18.004057971, 672.135850031, 73575.8876763
0.00683544303797, 18.5828985507, 671.557011752, 73575.8879215
0.00683544303797, 19.1617391304, 670.978172461, 73575.888059
0.00683544303797, 19.7405797101, 670.399332604, 73575.888136
0.00683544303797, 20.3194202899, 669.82049243, 73575.8881792
0.00683544303797, 20.8982608696, 669.241652077, 73575.8882034
0.00683544303797, 21.4771014493, 668.662811625, 73575.888217
0.00683544303797, 22.055942029, 668.083971116, 73575.8882246
0.00683544303797, 22.6347826087, 667.505130577, 73575.8882288
0.00683544303797, 23.2136231884, 666.926290019, 73575.8882312
0.00683544303797, 23.7924637681, 666.347449452, 73575.8882326
0.00683544303797, 24.3713043478, 665.768608879, 73575.8882333
0.00683544303797, 24.9501449275, 665.189768304, 73575.8882338
0.00683544303797, 25.5289855072, 664.610927726, 73575.888234
0.00683544303797, 26.107826087, 664.032087148, 73575.8882341
0.00683544303797, 26.6866666667, 663.453246569, 73575.8882342
0.00683544303797, 27.2655072464, 662.874405989, 73575.8882342
0.00683544303797, 27.8443478261, 662.29556541, 73575.8882343
0.00683544303797, 28.4231884058, 661.71672483, 73575.8882343
0.00683544303797, 29.0020289855, 661.137884251, 73575.8882343
0.00683544303797, 29.5808695652, 660.559043671, 73575.8882343
0.00683544303797, 30.1597101449, 659.980203091, 73575.8882343
0.00683544303797, 30.7385507246, 659.401362512, 73575.8882343
0.00683544303797, 31.3173913043, 658.822521932, 73575.8882343
0.00683544303797, 31.8962318841, 658.243681352, 73575.8882343
0.00683544303797, 32.4750724638, 657.664840772, 73575.8882343
0.00683544303797, 33.0539130435, 657.086000193, 73575.8882343
0.00683544303797, 33.6327536232, 656.507159613, 73575.8882343
0.00683544303797, 34.2115942029, 655.928319033, 73575.8882343
0.00683544303797, 34.7904347826, 655.349478454, 73575.8882343
0.00683544303797, 35.3692753623, 654.770637874, 73575.8882343
0.00683544303797, 35.948115942, 654.191797294, 73575.8882343
0.00683544303797, 36.5269565217, 653.612956715, 73575.8882343
0.00683544303797, 37.1057971014, 653.034116135, 73575.8882343
0.00683544303797, 37.6846376812, 652.455275555, 73575.8882343
0.00683544303797, 38.2634782609, 651.876434975, 73575.8882343
0.00683544303797, 38.8423188406, 651.297594396, 73575.8882343
0.00683544303797, 39.4211594203, 650.718753816, 73575.8882343
0.00683544303797, 40.0, 650.139913236, 73575.8882343
0.00645569620253, 0.06, 358.166800123, 38930.3072013
0.00645569620253, 0.63884057971, 497.685217685, 54155.3805225
0.00645569620253, 1.21768115942, 575.637601031, 62689.7634086
0.00645569620253, 1.79652173913, 619.079273151, 67473.693818
0.00645569620253, 2.37536231884, 643.176038547, 70155.3159654
0.00645569620253, 2.95420289855, 656.429057092, 71658.4936303
0.00645569620253, 3.53304347826, 663.603636106, 72501.0967145
0.00645569620253, 4.11188405797, 667.370958601, 72973.4161043
0.00645569620253, 4.69072463768, 669.228350609, 73238.1737467
0.00645569620253, 5.26956521739, 670.015135091, 73386.5830873
0.00645569620253, 5.8484057971, 670.201792773, 73469.7736316
0.00645569620253, 6.42724637681, 670.052050636, 73516.4059165
0.00645569620253, 7.00608695652, 669.713740288, 73542.5455459
0.00645569620253, 7.58492753623, 669.269728425, 73557.1980603
0.00645569620253, 8.16376811594, 668.766465799, 73565.4114965
0.00645569620253, 8.74260869565, 668.229990283, 73570.0155209
0.00645569620253, 9.32144927536, 667.67489735, 73572.5962971
0.00645569620253, 9.90028985507, 667.109368464, 73574.0429458
0.00645569620253, 10.4791304348, 666.537989727, 73574.8538617
0.00645569620253, 11.0579710145, 665.963331867, 73575.3084189
0.00645569620253, 11.6368115942, 665.386835902, 73575.56322
0.00645569620253, 12.2156521739, 664.809309591, 73575.7060482
0.00645569620253, 12.7944927536, 664.231205722, 73575.7861103
0.00645569620253, 13.3733333333, 663.652778104, 73575.8309889
0.00645569620253, 13.952173913, 663.074169009, 73575.8561455
0.00645569620253, 14.5310144928, 662.495458188, 73575.870247
0.00645569620253, 15.1098550725, 661.916690344, 73575.8781515
0.00645569620253, 15.6886956522, 661.337890536, 73575.8825824
0.00645569620253, 16.2675362319, 660.759072811, 73575.8850661
0.00645569620253, 16.8463768116, 660.180245042, 73575.8864584
0.00645569620253, 17.4252173913, 659.601411644, 73575.8872388
0.00645569620253, 18.004057971, 659.02257509, 73575.8876763
0.00645569620253, 18.5828985507, 658.443736766, 73575.8879215
0.00645569620253, 19.1617391304, 657.864897451, 73575.888059
0.00645569620253, 19.7405797101, 657.286057581, 73575.888136
0.00645569620253, 20.3194202899, 656.707217398, 73575.8881792
0.00645569620253, 20.8982608696, 656.128377042, 73575.8882034
0.00645569620253, 21.4771014493, 655.549536587, 73575.888217
0.00645569620253, 22.055942029, 654.970696077, 73575.8882246
0.00645569620253, 22.6347826087, 654.391855536, 73575.8882288
0.00645569620253, 23.2136231884, 653.813014979, 73575.8882312
0.00645569620253, 23.7924637681, 653.234174411, 73575.8882326
0.00645569620253, 24.3713043478, 652.655333839, 73575.8882333
0.00645569620253, 24.9501449275, 652.076493263, 73575.8882338
0.00645569620253, 25.5289855072, 651.497652685, 73575.888234
0.00645569620253, 26.107826087, 650.918812107, 73575.8882341
0.00645569620253, 26.6866666667, 650.339971528, 73575.8882342
0.00645569620253, 27.2655072464, 649.761130948, 73575.8882342
0.00645569620253, 27.8443478261, 649.182290369, 73575.8882343
0.00645569620253, 28.4231884058, 648.603449789, 73575.8882343
0.00645569620253, 29.0020289855, 648.02460921, 73575.8882343
0.00645569620253, 29.5808695652, 647.44576863, 73575.8882343
0.00645569620253, 30.1597101449, 646.86692805, 73575.8882343
0.00645569620253, 30.7385507246, 646.288087471, 73575.8882343
0.00645569620253, 31.3173913043, 645.709246891, 73575.8882343
0.00645569620253, 31.8962318841, 645.130406311, 73575.8882343
0.00645569620253, 32.4750724638, 644.551565731, 73575.8882343
0.00645569620253, 33.0539130435, 643.972725152, 73575.8882343
0.00645569620253, 33.6327536232, 643.393884572, 73575.8882343
0.00645569620253, 34.2115942029, 642.815043992, 73575.8882343
0.00645569620253, 34.7904347826, 642.236203413, 73575.8882343
0.00645569620253, 35.3692753623, 641.657362833, 73575.8882343
0.00645569620253, 35.948115942, 641.078522253, 73575.8882343
0.00645569620253, 36.5269565217, 640.499681674, 73575.8882343
0.00645569620253, 37.1057971014, 639.920841094, 73575.8882343
0.00645569620253, 37.6846376812, 639.342000514, 73575.8882343
0.00645569620253, 38.2634782609, 638.763159934, 73575.8882343
0.00645569620253, 38.8423188406, 638.184319355, 73575.8882343
0.00645569620253, 39.4211594203, 637.605478775, 73575.8882343
0.00645569620253, 40.0, 637.026638195, 73575.8882343
0.00607594936709, 0.06, 350.144184069, 38930.3072013
0.00607594936709, 0.63884057971, 486.52507392, 54155.3805225
0.00607594936709, 1.21768115942, 562.718722695, 62689.7634086
0.00607594936709, 1.79652173913, 605.174539843, 67473.693818
0.00607594936709, 2.37536231884, 628.718686304, 70155.3159654
0.00607594936709, 2.95420289855, 641.661935466, 71658.4936303
0.00607594936709, 3.53304347826, 648.662873901, 72501.0967145
0.00607594936709, 4.11188405797, 652.332862536, 72973.4161043
0.00607594936709, 4.69072463768, 654.135694252, 73238.1737467
0.00607594936709, 5.26956521739, 654.891895077, 73386.5830873
0.00607594936709, 5.8484057971, 655.061409154, 73469.7736316
0.00607594936709, 6.42724637681, 654.902057206, 73516.4059165
0.00607594936709, 7.00608695652, 654.558360098, 73542.5455459
0.00607594936709, 7.58492753623, 654.111328698, 73557.1980603
0.00607594936709, 8.16376811594, 653.606373477, 73565.4114965
0.00607594936709, 8.74260869565, 653.06894918, 73570.0155209
0.00607594936709, 9.32144927536, 652.513324411, 73572.5962971
0.00607594936709, 9.90028985507, 651.947497405, 73574.0429458
0.00607594936709, 10.4791304348, 651.375951557, 73574.8538617
0.00607594936709, 11.0579710145, 650.801200023, 73575.3084189
0.00607594936709, 11.6368115942, 650.22465155, 73575.56322
0.00607594936709, 12.2156521739, 649.647095806, 73575.7060482
0.00607594936709, 12.7944927536, 649.068975438, 73575.7861103
0.00607594936709, 13.3733333333, 648.490538571, 73575.8309889
0.00607594936709, 13.952173913, 647.911924292, 73575.8561455
0.00607594936709, 14.5310144928, 647.333210565, 73575.870247
0.00607594936709, 15.1098550725, 646.754441092, 73575.8781515
0.00607594936709, 15.6886956522, 646.175640371, 73575.8825824
0.00607594936709, 16.2675362319, 645.596822134, 73575.8850661
0.00607594936709, 16.8463768116, 645.017994079, 73575.8864584
0.00607594936709, 17.4252173913, 644.439160519, 73575.8872388
0.00607594936709, 18.004057971, 643.860323875, 73575.8876763
0.00607594936709, 18.5828985507, 643.281485501, 73575.8879215
0.00607594936709, 19.1617391304, 642.702646158, 73575.888059
0.00607594936709, 19.7405797101, 642.123806271, 73575.888136
0.00607594936709, 20.3194202899, 641.54496608, 73575.8881792
0.00607594936709, 20.8982608696, 640.966125718, 73575.8882034
0.00607594936709, 21.4771014493, 640.38728526, 73575.888217
0.00607594936709, 22.055942029, 639.808444749, 73575.8882246
0.00607594936709, 22.6347826087, 639.229604208, 73575.8882288
0.00607594936709, 23.2136231884, 638.65076365, 73575.8882312
0.00607594936709, 23.7924637681, 638.071923082, 73575.8882326
0.00607594936709, 24.3713043478, 637.493082509, 73575.8882333
0.00607594936709, 24.9501449275, 636.914241933, 73575.8882338
0.00607594936709, 25.5289855072, 636.335401356, 73575.888234
0.00607594936709, 26.107826087, 635.756560777, 73575.8882341
0.00607594936709, 26.6866666667, 635.177720198, 73575.8882342
0.00607594936709, 27.2655072464, 634.598879619, 73575.8882342
0.00607594936709, 27.8443478261, 634.020039039, 73575.8882343
0.00607594936709, 28.4231884058, 633.44119846, 73575.8882343
0.00607594936709, 29.0020289855, 632.86235788, 73575.8882343
0.00607594936709, 29.5808695652, 632.2835173, 73575.8882343
0.00607594936709, 30.1597101449, 631.704676721, 73575.8882343
0.00607594936709, 30.7385507246, 631.125836141, 73575.8882343
0.00607594936709, 31.3173913043, 630.546995561, 73575.8882343
0.00607594936709, 31.8962318841, 629.968154981, 73575.8882343
0.00607594936709, 32.4750724638, 629.389314402, 73575.8882343
0.00607594936709, 33.0539130435, 628.810473822, 73575.8882343
0.00607594936709, 33.6327536232, 628.231633242, 73575.8882343
0.00607594936709, 34.2115942029, 627.652792663, 73575.8882343
0.00607594936709, 34.7904347826, 627.073952083, 73575.8882343
0.00607594936709, 35.3692753623, 626.495111503, 73575.8882343
0.00607594936709, 35.948115942, 625.916270923, 73575.8882343
0.00607594936709, 36.5269565217, 625.337430344, 73575.8882343
0.00607594936709, 37.1057971014, 624.758589764, 73575.8882343
0.00607594936709, 37.6846376812, 624.179749184, 73575.8882343
0.00607594936709, 38.2634782609, 623.600908605, 73575.8882343
0.00607594936709, 38.8423188406, 623.022068025, 73575.8882343
0.00607594936709, 39.4211594203, 622.443227445, 73575.8882343
0.00607594936709, 40.0, 621.864386865, 73575.8882343
0.00569620253165, 0.06, 340.96388876, 38930.3072013
0.00569620253165, 0.63884057971, 473.754499487, 54155.3805225
0.00569620253165, 1.21768115942, 547.935624837, 62689.7634086
0.00569620253165, 1.79652173913, 589.263326205, 67473.693818
0.00569620253165, 2.37536231884, 612.175109734, 70155.3159654
0.00569620253165, 2.95420289855, 624.763889181, 71658.4936303
0.00569620253165, 3.53304347826, 631.566130363, 72501.0967145
0.00569620253165, 4.11188405797, 635.124739668, 72973.4161043
0.00569620253165, 4.69072463768, 636.865137935, 73238.1737467
0.00569620253165, 5.26956521739, 637.586341822, 73386.5830873
0.00569620253165, 5.8484057971, 637.736238439, 73469.7736316
0.00569620253165, 6.42724637681, 637.565889964, 73516.4059165
0.00569620253165, 7.00608695652, 637.216028777, 73542.5455459
0.00569620253165, 7.58492753623, 636.765542115, 73557.1980603
0.00569620253165, 8.16376811594, 636.258650054, 73565.4114965
0.00569620253165, 8.74260869565, 635.720140066, 73570.0155209
0.00569620253165, 9.32144927536, 635.163906714, 73572.5962971
0.00569620253165, 9.90028985507, 634.597738569, 73574.0429458
0.00569620253165, 10.4791304348, 634.026001496, 73574.8538617
0.00569620253165, 11.0579710145, 633.451142771, 73575.3084189
0.00569620253165, 11.6368115942, 632.874534213, 73575.56322
0.00569620253165, 12.2156521739, 632.296944787, 73575.7060482
0.00569620253165, 12.7944927536, 631.71880554, 73575.7861103
0.00569620253165, 13.3733333333, 631.14035809, 73575.8309889
0.00569620253165, 13.952173913, 630.561737879, 73575.8561455
0.00569620253165, 14.5310144928, 629.983020826, 73575.870247
0.00569620253165, 15.1098550725, 629.404249489, 73575.8781515
0.00569620253165, 15.6886956522, 628.825447723, 73575.8825824
0.00569620253165, 16.2675362319, 628.246628901, 73575.8850661
0.00569620253165, 16.8463768116, 627.667800517, 73575.8864584
0.00569620253165, 17.4252173913, 627.088966774, 73575.8872388
0.00569620253165, 18.004057971, 626.510130026, 73575.8876763
0.00569620253165, 18.5828985507, 625.931291594, 73575.8879215
0.00569620253165, 19.1617391304, 625.352452219, 73575.888059
0.00569620253165, 19.7405797101, 624.773612314, 73575.888136
0.00569620253165, 20.3194202899, 624.194772113, 73575.8881792
0.00569620253165, 20.8982608696, 623.615931745, 73575.8882034
0.00569620253165, 21.4771014493, 623.037091284, 73575.888217
0.00569620253165, 22.055942029, 622.458250771, 73575.8882246
0.00569620253165, 22.6347826087, 621.879410229, 73575.8882288
0.00569620253165, 23.2136231884, 621.30056967, 73575.8882312
0.00569620253165, 23.7924637681, 620.721729102, 73575.8882326
0.00569620253165, 24.3713043478, 620.142888529, 73575.8882333
0.00569620253165, 24.9501449275, 619.564047953, 73575.8882338
0.00569620253165, 25.5289855072, 618.985207375, 73575.888234
0.00569620253165, 26.107826087, 618.406366797, 73575.8882341
0.00569620253165, 26.6866666667, 617.827526218, 73575.8882342
0.00569620253165, 27.2655072464, 617.248685638, 73575.8882342
0.00569620253165, 27.8443478261, 616.669845059, 73575.8882343
0.00569620253165, 28.4231884058, 616.091004479, 73575.8882343
0.00569620253165, 29.0020289855, 615.5121639, 73575.8882343
0.00569620253165, 29.5808695652, 614.93332332, 73575.8882343
0.00569620253165, 30.1597101449, 614.35448274, 73575.8882343
0.00569620253165, 30.7385507246, 613.77564216, 73575.8882343
0.00569620253165, 31.3173913043, 613.196801581, 73575.8882343
0.00569620253165, 31.8962318841, 612.617961001, 73575.8882343
0.00569620253165, 32.4750724638, 612.039120421, 73575.8882343
0.00569620253165, 33.0539130435, 611.460279842, 73575.8882343
0.00569620253165, 33.6327536232, 610.881439262, 73575.8882343
0.00569620253165, 34.2115942029, 610.302598682, 73575.8882343
0.00569620253165, 34.7904347826, 609.723758103, 73575.8882343
0.00569620253165, 35.3692753623, 609.144917523, 73575.8882343
0.00569620253165, 35.948115942, 608.566076943, 73575.8882343
0.00569620253165, 36.5269565217, 607.987236363, 73575.8882343
0.00569620253165, 37.1057971014, 607.408395784, 73575.8882343
0.00569620253165, 37.6846376812, 606.829555204, 73575.8882343
0.00569620253165, 38.2634782609, 606.250714624, 73575.8882343
0.00569620253165, 38.8423188406, 605.671874045, 73575.8882343
0.00569620253165, 39.4211594203, 605.093033465, 73575.8882343
0.00569620253165, 40.0, 604.514192885, 73575.8882343
0.0053164556962, 0.06, 330.548316848, 38930.3072013
0.0053164556962, 0.63884057971, 459.265549855, 54155.3805225
0.0053164556962, 1.21768115942, 531.163351874, 62689.7634086
0.0053164556962, 1.79652173913, 571.211141143, 67473.693818
0.0053164556962, 2.37536231884, 593.405472632, 70155.3159654
0.0053164556962, 2.95420289855, 605.592085845, 71658.4936303
0.0053164556962, 3.53304347826, 612.168893588, 72501.0967145
0.0053164556962, 4.11188405797, 615.601136653, 72973.4161043
0.0053164556962, 4.69072463768, 617.270700589, 73238.1737467
0.0053164556962, 5.26956521739, 617.95219844, 73386.5830873
0.0053164556962, 5.8484057971, 618.079837922, 73469.7736316
0.0053164556962, 6.42724637681, 617.897013258, 73516.4059165
0.0053164556962, 7.00608695652, 617.540158568, 73542.5455459
0.0053164556962, 7.58492753623, 617.085751713, 73557.1980603
0.0053164556962, 8.16376811594, 616.576662196, 73565.4114965
0.0053164556962, 8.74260869565, 616.036920428, 73570.0155209
0.0053164556962, 9.32144927536, 615.479996605, 73572.5962971
0.0053164556962, 9.90028985507, 614.913441418, 73574.0429458
0.0053164556962, 10.4791304348, 614.341487389, 73574.8538617
0.0053164556962, 11.0579710145, 613.766507051, 73575.3084189
0.0053164556962, 11.6368115942, 613.189830321, 73575.56322
0.0053164556962, 12.2156521739, 612.612202683, 73575.7060482
0.0053164556962, 12.7944927536, 612.034042016, 73575.7861103
0.0053164556962, 13.3733333333, 611.455582559, 73575.8309889
0.0053164556962, 13.952173913, 610.876955617, 73575.8561455
0.0053164556962, 14.5310144928, 610.298234792, 73575.870247
0.0053164556962, 15.1098550725, 609.71946134, 73575.8781515
0.0053164556962, 15.6886956522, 609.140658389, 73575.8825824
0.0053164556962, 16.2675362319, 608.561838902, 73575.8850661
0.0053164556962, 16.8463768116, 607.983010145, 73575.8864584
0.0053164556962, 17.4252173913, 607.404176193, 73575.8872388
0.0053164556962, 18.004057971, 606.825339328, 73575.8876763
0.0053164556962, 18.5828985507, 606.246500831, 73575.8879215
0.0053164556962, 19.1617391304, 605.667661419, 73575.888059
0.0053164556962, 19.7405797101, 605.088821493, 73575.888136
0.0053164556962, 20.3194202899, 604.509981281, 73575.8881792
0.0053164556962, 20.8982608696, 603.931140906, 73575.8882034
0.0053164556962, 21.4771014493, 603.352300442, 73575.888217
0.0053164556962, 22.055942029, 602.773459927, 73575.8882246
0.0053164556962, 22.6347826087, 602.194619383, 73575.8882288
0.0053164556962, 23.2136231884, 601.615778824, 73575.8882312
0.0053164556962, 23.7924637681, 601.036938256, 73575.8882326
0.0053164556962, 24.3713043478, 600.458097682, 73575.8882333
0.0053164556962, 24.9501449275, 599.879257106, 73575.8882338
0.0053164556962, 25.5289855072, 599.300416528, 73575.888234
0.0053164556962, 26.107826087, 598.72157595, 73575.8882341
0.0053164556962, 26.6866666667, 598.142735371, 73575.8882342
0.0053164556962, 27.2655072464, 597.563894791, 73575.8882342
0.0053164556962, 27.8443478261, 596.985054212, 73575.8882343
0.0053164556962, 28.4231884058, 596.406213632, 73575.8882343
0.0053164556962, 29.0020289855, 595.827373053, 73575.8882343
0.0053164556962, 29.5808695652, 595.248532473, 73575.8882343
0.0053164556962, 30.1597101449, 594.669691893, 73575.8882343
0.0053164556962, 30.7385507246, 594.090851314, 73575.8882343
0.0053164556962, 31.3173913043, 593.512010734, 73575.8882343
0.0053164556962, 31.8962318841, 592.933170154, 73575.8882343
0.0053164556962, 32.4750724638, 592.354329575, 73575.8882343
0.0053164556962, 33.0539130435, 591.775488995, 73575.8882343
0.0053164556962, 33.6327536232, 591.196648415, 73575.8882343
0.0053164556962, 34.2115942029, 590.617807835, 73575.8882343
0.0053164556962, 34.7904347826, 590.038967256, 73575.8882343
0.0053164556962, 35.3692753623, 589.460126676, 73575.8882343
0.0053164556962, 35.948115942, 588.881286096, 73575.8882343
0.0053164556962, 36.5269565217, 588.302445517, 73575.8882343
0.0053164556962, 37.1057971014, 587.723604937, 73575.8882343
0.0053164556962, 37.6846376812, 587.144764357, 73575.8882343
0.0053164556962, 38.2634782609, 586.565923777, 73575.8882343
0.0053164556962, 38.8423188406, 585.987083198, 73575.8882343
0.0053164556962, 39.4211594203, 585.408242618, 73575.8882343
0.0053164556962, 40.0, 584.829402038, 73575.8882343
0.00493670886076, 0.06, 318.815598475, 38930.3072013
0.00493670886076, 0.63884057971, 442.944337058, 54155.3805225
0.00493670886076, 1.21768115942, 512.270068162, 62689.7634086
0.00493670886076, 1.79652173913, 550.876088479, 67473.693818
0.00493670886076, 2.37536231884, 572.262239408, 70155.3159654
0.00493670886076, 2.95420289855, 583.995828705, 71658.4936303
0.00493670886076, 3.53304347826, 590.318694844, 72501.0967145
0.00493670886076, 4.11188405797, 593.608591475, 72973.4161043
0.00493670886076, 4.69072463768, 595.198363417, 73238.1737467
0.00493670886076, 5.26956521739, 595.835134033, 73386.5830873
0.00493670886076, 5.8484057971, 595.937701757, 73469.7736316
0.00493670886076, 6.42724637681, 595.740823172, 73516.4059165
0.00493670886076, 7.00608695652, 595.376090586, 73542.5455459
0.00493670886076, 7.58492753623, 594.917267793, 73557.1980603
0.00493670886076, 8.16376811594, 594.405702931, 73565.4114965
0.00493670886076, 8.74260869565, 593.864573614, 73570.0155209
0.00493670886076, 9.32144927536, 593.306872003, 73572.5962971
0.00493670886076, 9.90028985507, 592.739880829, 73574.0429458
0.00493670886076, 10.4791304348, 592.167682408, 73574.8538617
0.00493670886076, 11.0579710145, 591.592565076, 73575.3084189
0.00493670886076, 11.6368115942, 591.015811556, 73575.56322
0.00493670886076, 12.2156521739, 590.438140872, 73575.7060482
0.00493670886076, 12.7944927536, 589.859956076, 73575.7861103
0.00493670886076, 13.3733333333, 589.281483094, 73575.8309889
0.00493670886076, 13.952173913, 588.70284857, 73575.8561455
0.00493670886076, 14.5310144928, 588.124123495, 73575.870247
0.00493670886076, 15.1098550725, 587.545347661, 73575.8781515
0.00493670886076, 15.6886956522, 586.966543374, 73575.8825824
0.00493670886076, 16.2675362319, 586.387723139, 73575.8850661
0.00493670886076, 16.8463768116, 585.808893963, 73575.8864584
0.00493670886076, 17.4252173913, 585.230059775, 73575.8872388
0.00493670886076, 18.004057971, 584.651222779, 73575.8876763
0.00493670886076, 18.5828985507, 584.072384208, 73575.8879215
0.00493670886076, 19.1617391304, 583.493544754, 73575.888059
0.00493670886076, 19.7405797101, 582.914704805, 73575.888136
0.00493670886076, 20.3194202899, 582.335864579, 73575.8881792
0.00493670886076, 20.8982608696, 581.757024198, 73575.8882034
0.00493670886076, 21.4771014493, 581.17818373, 73575.888217
0.00493670886076, 22.055942029, 580.599343212, 73575.8882246
0.00493670886076, 22.6347826087, 580.020502667, 73575.8882288
0.00493670886076, 23.2136231884, 579.441662107, 73575.8882312
0.00493670886076, 23.7924637681, 578.862821538, 73575.8882326
0.00493670886076, 24.3713043478, 578.283980965, 73575.8882333
0.00493670886076, 24.9501449275, 577.705140389, 73575.8882338
0.00493670886076, 25.5289855072, 577.126299811, 73575.888234
0.00493670886076, 26.107826087, 576.547459232, 73575.8882341
0.00493670886076, 26.6866666667, 575.968618653, 73575.8882342
0.00493670886076, 27.2655072464, 575.389778074, 73575.8882342
0.00493670886076, 27.8443478261, 574.810937494, 73575.8882343
0.00493670886076, 28.4231884058, 574.232096915, 73575.8882343
0.00493670886076, 29.0020289855, 573.653256335, 73575.8882343
0.00493670886076, 29.5808695652, 573.074415755, 73575.8882343
0.00493670886076, 30.1597101449, 572.495575176, 73575.8882343
0.00493670886076, 30.7385507246, 571.916734596, 73575.8882343
0.00493670886076, 31.3173913043, 571.337894016, 73575.8882343
0.00493670886076, 31.8962318841, 570.759053437, 73575.8882343
0.00493670886076, 32.4750724638, 570.180212857, 73575.8882343
0.00493670886076, 33.0539130435, 569.601372277, 73575.8882343
0.00493670886076, 33.6327536232, 569.022531697, 73575.8882343
0.00493670886076, 34.2115942029, 568.443691118, 73575.8882343
0.00493670886076, 34.7904347826, 567.864850538, 73575.8882343
0.00493670886076, 35.3692753623, 567.286009958, 73575.8882343
0.00493670886076, 35.948115942, 566.707169379, 73575.8882343
0.00493670886076, 36.5269565217, 566.128328799, 73575.8882343
0.00493670886076, 37.1057971014, 565.549488219, 73575.8882343
0.00493670886076, 37.6846376812, 564.970647639, 73575.8882343
0.00493670886076, 38.2634782609, 564.39180706, 73575.8882343
0.00493670886076, 38.8423188406, 563.81296648, 73575.8882343
0.00493670886076, 39.4211594203, 563.2341259, 73575.8882343
0.00493670886076, 40.0, 562.655285321, 73575.8882343
0.00455696202532, 0.06, 305.679376777, 38930.3072013
0.00455696202532, 0.63884057971, 424.67073133, 54155.3805225
0.00455696202532, 1.21768115942, 491.116712601, 62689.7634086
0.00455696202532, 1.79652173913, 528.108495195, 67473.693818
0.00455696202532, 2.37536231884, 548.589788559, 70155.3159654
0.00455696202532, 2.95420289855, 559.816161846, 71658.4936303
0.00455696202532, 3.53304347826, 565.854709116, 72501.0967145
0.00455696202532, 4.11188405797, 568.985231402, 72973.4161043
0.00455696202532, 4.69072463768, 570.485666389, 73238.1737467
0.00455696202532, 5.26956521739, 571.072359363, 73386.5830873
0.00455696202532, 5.8484057971, 571.14685617, 73469.7736316
0.00455696202532, 6.42724637681, 570.934242491, 73516.4059165
0.00455696202532, 7.00608695652, 570.560689631, 73542.5455459
0.00455696202532, 7.58492753623, 570.096922652, 73557.1980603
0.00455696202532, 8.16376811594, 569.582586337, 73565.4114965
0.00455696202532, 8.74260869565, 569.039903488, 73570.0155209
0.00455696202532, 9.32144927536, 568.481331048, 73572.5962971
0.00455696202532, 9.90028985507, 567.913851732, 73574.0429458
0.00455696202532, 10.4791304348, 567.341379684, 73574.8538617
0.00455696202532, 11.0579710145, 566.766108972, 73575.3084189
0.00455696202532, 11.6368115942, 566.189269474, 73575.56322
0.00455696202532, 12.2156521739, 565.611550596, 73575.7060482
0.00455696202532, 12.7944927536, 565.033338784, 73575.7861103
0.00455696202532, 13.3733333333, 564.454850659, 73575.8309889
0.00455696202532, 13.952173913, 563.876207647, 73575.8561455
0.00455696202532, 14.5310144928, 563.297477813, 73575.870247
0.00455696202532, 15.1098550725, 562.718699312, 73575.8781515
0.00455696202532, 15.6886956522, 562.139893531, 73575.8825824
0.00455696202532, 16.2675362319, 561.561072457, 73575.8850661
0.00455696202532, 16.8463768116, 560.982242811, 73575.8864584
0.00455696202532, 17.4252173913, 560.40340836, 73575.8872388
0.00455696202532, 18.004057971, 559.824571216, 73575.8876763
0.00455696202532, 18.5828985507, 559.245732562, 73575.8879215
0.00455696202532, 19.1617391304, 558.666893062, 73575.888059
0.00455696202532, 19.7405797101, 558.088053088, 73575.888136
0.00455696202532, 20.3194202899, 557.509212847, 73575.8881792
0.00455696202532, 20.8982608696, 556.930372458, 73575.8882034
0.00455696202532, 21.4771014493, 556.351531984, 73575.888217
0.00455696202532, 22.055942029, 555.772691464, 73575.8882246
0.00455696202532, 22.6347826087, 555.193850918, 73575.8882288
0.00455696202532, 23.2136231884, 554.615010357, 73575.8882312
0.00455696202532, 23.7924637681, 554.036169788, 73575.8882326
0.00455696202532, 24.3713043478, 553.457329214, 73575.8882333
0.00455696202532, 24.9501449275, 552.878488638, 73575.8882338
0.00455696202532, 25.5289855072, 552.29964806, 73575.888234
0.00455696202532, 26.107826087, 551.720807481, 73575.8882341
0.00455696202532, 26.6866666667, 551.141966902, 73575.8882342
0.00455696202532, 27.2655072464, 550.563126323, 73575.8882342
0.00455696202532, 27.8443478261, 549.984285743, 73575.8882343
0.00455696202532, 28.4231884058, 549.405445164, 73575.8882343
0.00455696202532, 29.0020289855, 548.826604584, 73575.8882343
0.00455696202532, 29.5808695652, 548.247764004, 73575.8882343
0.00455696202532, 30.1597101449, 547.668923425, 73575.8882343
0.00455696202532, 30.7385507246, 547.090082845, 73575.8882343
0.00455696202532, 31.3173913043, 546.511242265, 73575.8882343
0.00455696202532, 31.8962318841, 545.932401686, 73575.8882343
0.00455696202532, 32.4750724638, 545.353561106, 73575.8882343
0.00455696202532, 33.0539130435, 544.774720526, 73575.8882343
0.00455696202532, 33.6327536232, 544.195879946, 73575.8882343
0.00455696202532, 34.2115942029, 543.617039367, 73575.8882343
0.00455696202532, 34.7904347826, 543.038198787, 73575.8882343
0.00455696202532, 35.3692753623, 542.459358207, 73575.8882343
0.00455696202532, 35.948115942, 541.880517628, 73575.8882343
0.00455696202532, 36.5269565217, 541.301677048, 73575.8882343
0.00455696202532, 37.1057971014, 540.722836468, 73575.8882343
0.00455696202532, 37.6846376812, 540.143995888, 73575.8882343
0.00455696202532, 38.2634782609, 539.565155309, 73575.8882343
0.00455696202532, 38.8423188406, 538.986314729, 73575.8882343
0.00455696202532, 39.4211594203, 538.407474149, 73575.8882343
0.00455696202532, 40.0, 537.82863357, 73575.8882343
0.00417721518987, 0.06, 291.0485832, 38930.3072013
0.00417721518987, 0.63884057971, 404.318048536, 54155.3805225
0.00417721518987, 1.21768115942, 467.556636821, 62689.7634086
0.00417721518987, 1.79652173913, 502.75052201, 67473.693818
0.00417721518987, 2.37536231884, 522.224007757, 70155.3159654
0.00417721518987, 2.95420289855, 532.885456601, 71658.4936303
0.00417721518987, 3.53304347826, 538.60733666, 72501.0967145
0.00417721518987, 4.11188405797, 541.560351806, 72973.4161043
0.00417721518987, 4.69072463768, 542.961285538, 73238.1737467
0.00417721518987, 5.26956521739, 543.492203293, 73386.5830873
0.00417721518987, 5.8484057971, 543.535435417, 73469.7736316
0.00417721518987, 6.42724637681, 543.305296386, 73516.4059165
0.00417721518987, 7.00608695652, 542.921919727, 73542.5455459
0.00417721518987, 7.58492753623, 542.452646038, 73557.1980603
0.00417721518987, 8.16376811594, 541.935222949, 73565.4114965
0.00417721518987, 8.74260869565, 541.390809815, 73570.0155209
0.00417721518987, 9.32144927536, 540.831267467, 73572.5962971
0.00417721518987, 9.90028985507, 540.263244471, 73574.0429458
0.00417721518987, 10.4791304348, 539.690467665, 73574.8538617
0.00417721518987, 11.0579710145, 539.115026121, 73575.3084189
0.00417721518987, 11.6368115942, 538.538090863, 73575.56322
0.00417721518987, 12.2156521739, 537.960318308, 73575.7060482
0.00417721518987, 12.7944927536, 537.382076407, 73575.7861103
0.00417721518987, 13.3733333333, 536.803571416, 73575.8309889
0.00417721518987, 13.952173913, 536.224918949, 73575.8561455
0.00417721518987, 14.5310144928, 535.646183816, 73575.870247
0.00417721518987, 15.1098550725, 535.067402344, 73575.8781515
0.00417721518987, 15.6886956522, 534.488594897, 73575.8825824
0.00417721518987, 16.2675362319, 533.90977289, 73575.8850661
0.00417721518987, 16.8463768116, 533.330942721, 73575.8864584
0.00417721518987, 17.4252173913, 532.752107977, 73575.8872388
0.00417721518987, 18.004057971, 532.173270669, 73575.8876763
0.00417721518987, 18.5828985507, 531.594431923, 73575.8879215
0.00417721518987, 19.1617391304, 531.015592371, 73575.888059
0.00417721518987, 19.7405797101, 530.436752367, 73575.888136
0.00417721518987, 20.3194202899, 529.85791211, 73575.8881792
0.00417721518987, 20.8982608696, 529.279071712, 73575.8882034
0.00417721518987, 21.4771014493, 528.700231233, 73575.888217
0.00417721518987, 22.055942029, 528.121390711, 73575.8882246
0.00417721518987, 22.6347826087, 527.542550163, 73575.8882288
0.00417721518987, 23.2136231884, 526.963709601, 73575.8882312
0.00417721518987, 23.7924637681, 526.384869031, 73575.8882326
0.00417721518987, 24.3713043478, 525.806028457, 73575.8882333
0.00417721518987, 24.9501449275, 525.227187881, 73575.8882338
0.00417721518987, 25.5289855072, 524.648347303, 73575.888234
0.00417721518987, 26.107826087, 524.069506724, 73575.8882341
0.00417721518987, 26.6866666667, 523.490666145, 73575.8882342
0.00417721518987, 27.2655072464, 522.911825565, 73575.8882342
0.00417721518987, 27.8443478261, 522.332984986, 73575.8882343
0.00417721518987, 28.4231884058, 521.754144406, 73575.8882343
0.00417721518987, 29.0020289855, 521.175303827, 73575.8882343
0.00417721518987, 29.5808695652, 520.596463247, 73575.8882343
0.00417721518987, 30.1597101449, 520.017622667, 73575.8882343
0.00417721518987, 30.7385507246, 519.438782088, 73575.8882343
0.00417721518987, 31.3173913043, 518.859941508, 73575.8882343
0.00417721518987, 31.8962318841, 518.281100928, 73575.8882343
0.00417721518987, 32.4750724638, 517.702260348, 73575.8882343
0.00417721518987, 33.0539130435, 517.123419769, 73575.8882343
0.00417721518987, 33.6327536232, 516.544579189, 73575.8882343
0.00417721518987, 34.2115942029, 515.965738609, 73575.8882343
0.00417721518987, 34.7904347826, 515.38689803, 73575.8882343
0.00417721518987, 35.3692753623, 514.80805745, 73575.8882343
0.00417721518987, 35.948115942, 514.22921687, 73575.8882343
0.00417721518987, 36.5269565217, 513.65037629, 73575.8882343
0.00417721518987, 37.1057971014, 513.071535711, 73575.8882343
0.00417721518987, 37.6846376812, 512.492695131, 73575.8882343
0.00417721518987, 38.2634782609, 511.913854551, 73575.8882343
0.00417721518987, 38.8423188406, 511.335013972, 73575.8882343
0.00417721518987, 39.4211594203, 510.756173392, 73575.8882343
0.00417721518987, 40.0, 510.177332812, 73575.8882343
0.00379746835443, 0.06, 274.827202132, 38930.3072013
0.00379746835443, 0.63884057971, 381.752722766, 54155.3805225
0.00379746835443, 1.21768115942, 441.435226166, 62689.7634086
0.00379746835443, 1.79652173913, 474.635755439, 67473.693818
0.00379746835443, 2.37536231884, 492.991869713, 70155.3159654
0.00379746835443, 2.95420289855, 503.026978323, 71658.4936303
0.00379746835443, 3.53304347826, 508.397764678, 72501.0967145
0.00379746835443, 4.11188405797, 511.153974986, 72973.4161043
0.00379746835443, 4.69072463768, 512.44459018, 73238.1737467
0.00379746835443, 5.26956521739, 512.913669109, 73386.5830873
0.00379746835443, 5.8484057971, 512.92223761, 73469.7736316
0.00379746835443, 6.42724637681, 512.672667957, 73516.4059165
0.00379746835443, 7.00608695652, 512.278399505, 73542.5455459
0.00379746835443, 7.58492753623, 511.803020443, 73557.1980603
0.00379746835443, 8.16376811594, 511.282175, 73565.4114965
0.00379746835443, 8.74260869565, 510.735843473, 73570.0155209
0.00379746835443, 9.32144927536, 510.175225774, 73572.5962971
0.00379746835443, 9.90028985507, 509.606599992, 73574.0429458
0.00379746835443, 10.4791304348, 509.033485296, 73574.8538617
0.00379746835443, 11.0579710145, 508.457854348, 73575.3084189
0.00379746835443, 11.6368115942, 507.88081292, 73575.56322
0.00379746835443, 12.2156521739, 507.302980852, 73575.7060482
0.00379746835443, 12.7944927536, 506.724705591, 73575.7861103
0.00379746835443, 13.3733333333, 506.146181899, 73575.8309889
0.00379746835443, 13.952173913, 505.567518951, 73575.8561455
0.00379746835443, 14.5310144928, 504.988777942, 73575.870247
0.00379746835443, 15.1098550725, 504.409993176, 73575.8781515
0.00379746835443, 15.6886956522, 503.831183883, 73575.8825824
0.00379746835443, 16.2675362319, 503.252360841, 73575.8850661
0.00379746835443, 16.8463768116, 502.673530092, 73575.8864584
0.00379746835443, 17.4252173913, 502.094695023, 73575.8872388
0.00379746835443, 18.004057971, 501.515857532, 73575.8876763
0.00379746835443, 18.5828985507, 500.937018684, 73575.8879215
0.00379746835443, 19.1617391304, 500.358179075, 73575.888059
0.00379746835443, 19.7405797101, 499.779339039, 73575.888136
0.00379746835443, 20.3194202899, 499.200498764, 73575.8881792
0.00379746835443, 20.8982608696, 498.621658355, 73575.8882034
0.00379746835443, 21.4771014493, 498.042817872, 73575.888217
0.00379746835443, 22.055942029, 497.463977346, 73575.8882246
0.00379746835443, 22.6347826087, 496.885136796, 73575.8882288
0.00379746835443, 23.2136231884, 496.306296233, 73575.8882312
0.00379746835443, 23.7924637681, 495.727455663, 73575.8882326
0.00379746835443, 24.3713043478, 495.148615088, 73575.8882333
0.00379746835443, 24.9501449275, 494.569774512, 73575.8882338
0.00379746835443, 25.5289855072, 493.990933934, 73575.888234
0.00379746835443, 26.107826087, 493.412093355, 73575.8882341
0.00379746835443, 26.6866666667, 492.833252776, 73575.8882342
0.00379746835443, 27.2655072464, 492.254412196, 73575.8882342
0.00379746835443, 27.8443478261, 491.675571617, 73575.8882343
0.00379746835443, 28.4231884058, 491.096731037, 73575.8882343
0.00379746835443, 29.0020289855, 490.517890457, 73575.8882343
0.00379746835443, 29.5808695652, 489.939049878, 73575.8882343
0.00379746835443, 30.1597101449, 489.360209298, 73575.8882343
0.00379746835443, 30.7385507246, 488.781368718, 73575.8882343
0.00379746835443, 31.3173913043, 488.202528139, 73575.8882343
0.00379746835443, 31.8962318841, 487.623687559, 73575.8882343
0.00379746835443, 32.4750724638, 487.044846979, 73575.8882343
0.00379746835443, 33.0539130435, 486.4660064, 73575.8882343
0.00379746835443, 33.6327536232, 485.88716582, 73575.8882343
0.00379746835443, 34.2115942029, 485.30832524, 73575.8882343
0.00379746835443, 34.7904347826, 484.72948466, 73575.8882343
0.00379746835443, 35.3692753623, 484.150644081, 73575.8882343
0.00379746835443, 35.948115942, 483.571803501, 73575.8882343
0.00379746835443, 36.5269565217, 482.992962921, 73575.8882343
0.00379746835443, 37.1057971014, 482.414122342, 73575.8882343
0.00379746835443, 37.6846376812, 481.835281762, 73575.8882343
0.00379746835443, 38.2634782609, 481.256441182, 73575.8882343
0.00379746835443, 38.8423188406, 480.677600602, 73575.8882343
0.00379746835443, 39.4211594203, 480.098760023, 73575.8882343
0.00379746835443, 40.0, 479.519919443, 73575.8882343
0.00341772151899, 0.06, 256.914024382, 38930.3072013
0.00341772151899, 0.63884057971, 356.833963394, 54155.3805225
0.00341772151899, 1.21768115942, 412.589502724, 62689.7634086
0.00341772151899, 1.79652173913, 443.588780532, 67473.693818
0.00341772151899, 2.37536231884, 460.710987918, 70155.3159654
0.00341772151899, 2.95420289855, 470.054432613, 71658.4936303
0.00341772151899, 3.53304347826, 475.037508213, 72501.0967145
0.00341772151899, 4.11188405797, 477.576388071, 72973.4161043
0.00341772151899, 4.69072463768, 478.745179137, 73238.1737467
0.00341772151899, 5.26956521739, 479.145969807, 73386.5830873
0.00341772151899, 5.8484057971, 479.116259468, 73469.7736316
0.00341772151899, 6.42724637681, 478.845232692, 73516.4059165
0.00341772151899, 7.00608695652, 478.438936493, 73542.5455459
0.00341772151899, 7.58492753623, 477.956815304, 73557.1980603
0.00341772151899, 8.16376811594, 477.432190576, 73565.4114965
0.00341772151899, 8.74260869565, 476.883740578, 73570.0155209
0.00341772151899, 9.32144927536, 476.321935375, 73572.5962971
0.00341772151899, 9.90028985507, 475.75264394, 73574.0429458
0.00341772151899, 10.4791304348, 475.179156113, 73574.8538617
0.00341772151899, 11.0579710145, 474.603316008, 73575.3084189
0.00341772151899, 11.6368115942, 474.026157338, 73575.56322
0.00341772151899, 12.2156521739, 473.448259549, 73575.7060482
0.00341772151899, 12.7944927536, 472.869947449, 73575.7861103
0.00341772151899, 13.3733333333, 472.291403107, 73575.8309889
0.00341772151899, 13.952173913, 471.712728583, 73575.8561455
0.00341772151899, 14.5310144928, 471.133981086, 73575.870247
0.00341772151899, 15.1098550725, 470.555192683, 73575.8781515
0.00341772151899, 15.6886956522, 469.976381351, 73575.8825824
0.00341772151899, 16.2675362319, 469.397557166, 73575.8850661
0.00341772151899, 16.8463768116, 468.818725776, 73575.8864584
0.00341772151899, 17.4252173913, 468.239890348, 73575.8872388
0.00341772151899, 18.004057971, 467.661052656, 73575.8876763
0.00341772151899, 18.5828985507, 467.082213695, 73575.8879215
0.00341772151899, 19.1617391304, 466.503374022, 73575.888059
0.00341772151899, 19.7405797101, 465.924533951, 73575.888136
0.00341772151899, 20.3194202899, 465.345693657, 73575.8881792
0.00341772151899, 20.8982608696, 464.766853237, 73575.8882034
0.00341772151899, 21.4771014493, 464.188012747, 73575.888217
0.00341772151899, 22.055942029, 463.609172217, 73575.8882246
0.00341772151899, 22.6347826087, 463.030331666, 73575.8882288
0.00341772151899, 23.2136231884, 462.451491102, 73575.8882312
0.00341772151899, 23.7924637681, 461.872650531, 73575.8882326
0.00341772151899, 24.3713043478, 461.293809956, 73575.8882333
0.00341772151899, 24.9501449275, 460.714969379, 73575.8882338
0.00341772151899, 25.5289855072, 460.136128801, 73575.888234
0.00341772151899, 26.107826087, 459.557288222, 73575.8882341
0.00341772151899, 26.6866666667, 458.978447643, 73575.8882342
0.00341772151899, 27.2655072464, 458.399607064, 73575.8882342
0.00341772151899, 27.8443478261, 457.820766484, 73575.8882343
0.00341772151899, 28.4231884058, 457.241925904, 73575.8882343
0.00341772151899, 29.0020289855, 456.663085325, 73575.8882343
0.00341772151899, 29.5808695652, 456.084244745, 73575.8882343
0.00341772151899, 30.1597101449, 455.505404165, 73575.8882343
0.00341772151899, 30.7385507246, 454.926563586, 73575.8882343
0.00341772151899, 31.3173913043, 454.347723006, 73575.8882343
0.00341772151899, 31.8962318841, 453.768882426, 73575.8882343
0.00341772151899, 32.4750724638, 453.190041846, 73575.8882343
0.00341772151899, 33.0539130435, 452.611201267, 73575.8882343
0.00341772151899, 33.6327536232, 452.032360687, 73575.8882343
0.00341772151899, 34.2115942029, 451.453520107, 73575.8882343
0.00341772151899, 34.7904347826, 450.874679528, 73575.8882343
0.00341772151899, 35.3692753623, 450.295838948, 73575.8882343
0.00341772151899, 35.948115942, 449.716998368, 73575.8882343
0.00341772151899, 36.5269565217, 449.138157788, 73575.8882343
0.00341772151899, 37.1057971014, 448.559317209, 73575.8882343
0.00341772151899, 37.6846376812, 447.980476629, 73575.8882343
0.00341772151899, 38.2634782609, 447.401636049, 73575.8882343
0.00341772151899, 38.8423188406, 446.82279547, 73575.8882343
0.00341772151899, 39.4211594203, 446.24395489, 73575.8882343
0.00341772151899, 40.0, 445.66511431, 73575.8882343
0.00303797468354, 0.06, 237.202388983, 38930.3072013
0.00303797468354, 0.63884057971, 329.413395911, 54155.3805225
0.00303797468354, 1.21768115942, 380.847709545, 62689.7634086
0.00303797468354, 1.79652173913, 409.424733361, 67473.693818
0.00303797468354, 2.37536231884, 425.189151358, 70155.3159654
0.00303797468354, 2.95420289855, 433.771490061, 71658.4936303
0.00303797468354, 3.53304347826, 438.327929295, 72501.0967145
0.00303797468354, 4.11188405797, 440.627659034, 72973.4161043
0.00303797468354, 4.69072463768, 441.662395003, 73238.1737467
0.00303797468354, 5.26956521739, 441.98804137, 73386.5830873
0.00303797468354, 5.8484057971, 441.916209049, 73469.7736316
0.00303797468354, 6.42724637681, 441.621570885, 73516.4059165
0.00303797468354, 7.00608695652, 441.202039372, 73542.5455459
0.00303797468354, 7.58492753623, 440.712499156, 73557.1980603
0.00303797468354, 8.16376811594, 440.183715707, 73565.4114965
0.00303797468354, 8.74260869565, 439.632934547, 73570.0155209
0.00303797468354, 9.32144927536, 439.069822616, 73572.5962971
0.00303797468354, 9.90028985507, 438.499798698, 73574.0429458
0.00303797468354, 10.4791304348, 437.925900279, 73574.8538617
0.00303797468354, 11.0579710145, 437.349830017, 73575.3084189
0.00303797468354, 11.6368115942, 436.772542333, 73575.56322
0.00303797468354, 12.2156521739, 436.194572226, 73575.7060482
0.00303797468354, 12.7944927536, 435.616219588, 73575.7861103
0.00303797468354, 13.3733333333, 435.037652523, 73575.8309889
0.00303797468354, 13.952173913, 434.458965261, 73575.8561455
0.00303797468354, 14.5310144928, 433.880210623, 73575.870247
0.00303797468354, 15.1098550725, 433.301418218, 73575.8781515
0.00303797468354, 15.6886956522, 432.722604643, 73575.8825824
0.00303797468354, 16.2675362319, 432.1437792, 73575.8850661
0.00303797468354, 16.8463768116, 431.564947106, 73575.8864584
0.00303797468354, 17.4252173913, 430.986111282, 73575.8872388
0.00303797468354, 18.004057971, 430.407273369, 73575.8876763
0.00303797468354, 18.5828985507, 429.828434283, 73575.8879215
0.00303797468354, 19.1617391304, 429.249594541, 73575.888059
0.00303797468354, 19.7405797101, 428.670754431, 73575.888136
0.00303797468354, 20.3194202899, 428.091914115, 73575.8881792
0.00303797468354, 20.8982608696, 427.513073683, 73575.8882034
0.00303797468354, 21.4771014493, 426.934233186, 73575.888217
0.00303797468354, 22.055942029, 426.355392652, 73575.8882246
0.00303797468354, 22.6347826087, 425.776552099, 73575.8882288
0.00303797468354, 23.2136231884, 425.197711533, 73575.8882312
0.00303797468354, 23.7924637681, 424.618870962, 73575.8882326
0.00303797468354, 24.3713043478, 424.040030387, 73575.8882333
0.00303797468354, 24.9501449275, 423.46118981, 73575.8882338
0.00303797468354, 25.5289855072, 422.882349231, 73575.888234
0.00303797468354, 26.107826087, 422.303508652, 73575.8882341
0.00303797468354, 26.6866666667, 421.724668073, 73575.8882342
0.00303797468354, 27.2655072464, 421.145827494, 73575.8882342
0.00303797468354, 27.8443478261, 420.566986914, 73575.8882343
0.00303797468354, 28.4231884058, 419.988146335, 73575.8882343
0.00303797468354, 29.0020289855, 419.409305755, 73575.8882343
0.00303797468354, 29.5808695652, 418.830465175, 73575.8882343
0.00303797468354, 30.1597101449, 418.251624595, 73575.8882343
0.00303797468354, 30.7385507246, 417.672784016, 73575.8882343
0.00303797468354, 31.3173913043, 417.093943436, 73575.8882343
0.00303797468354, 31.8962318841, 416.515102856, 73575.8882343
0.00303797468354, 32.4750724638, 415.936262277, 73575.8882343
0.00303797468354, 33.0539130435, 415.357421697, 73575.8882343
0.00303797468354, 33.6327536232, 414.778581117, 73575.8882343
0.00303797468354, 34.2115942029, 414.199740538, 73575.8882343
0.00303797468354, 34.7904347826, 413.620899958, 73575.8882343
0.00303797468354, 35.3692753623, 413.042059378, 73575.8882343
0.00303797468354, 35.948115942, 412.463218798, 73575.8882343
0.00303797468354, 36.5269565217, 411.884378219, 73575.8882343
0.00303797468354, 37.1057971014, 411.305537639, 73575.8882343
0.00303797468354, 37.6846376812, 410.726697059, 73575.8882343
0.00303797468354, 38.2634782609, 410.14785648, 73575.8882343
0.00303797468354, 38.8423188406, 409.5690159, 73575.8882343
0.00303797468354, 39.4211594203, 408.99017532, 73575.8882343
0.00303797468354, 40.0, 408.41133474, 73575.8882343
0.0026582278481, 0.06, 215.579912788, 38930.3072013
0.0026582278481, 0.63884057971, 299.334685766, 54155.3805225
0.0026582278481, 1.21768115942, 346.028875213, 62689.7634086
0.0026582278481, 1.79652173913, 371.948832367, 67473.693818
0.0026582278481, 2.37536231884, 386.223837225, 70155.3159654
0.0026582278481, 2.95420289855, 393.971288521, 71658.4936303
0.0026582278481, 3.53304347826, 398.059733371, 72501.0967145
0.0026582278481, 4.11188405797, 400.09712984, 72973.4161043
0.0026582278481, 4.69072463768, 400.984815446, 73238.1737467
0.0026582278481, 5.26956521739, 401.228033041, 73386.5830873
0.0026582278481, 5.8484057971, 401.109995445, 73469.7736316
0.0026582278481, 6.42724637681, 400.78945701, 73516.4059165
0.0026582278481, 7.00608695652, 400.355407155, 73542.5455459
0.0026582278481, 7.58492753623, 399.857728713, 73557.1980603
0.0026582278481, 8.16376811594, 399.324383398, 73565.4114965
0.0026582278481, 8.74260869565, 398.771045094, 73570.0155209
0.0026582278481, 9.32144927536, 398.206499762, 73572.5962971
0.0026582278481, 9.90028985507, 397.635672353, 73574.0429458
0.0026582278481, 10.4791304348, 397.061323539, 73574.8538617
0.0026582278481, 11.0579710145, 396.485000809, 73575.3084189
0.0026582278481, 11.6368115942, 395.907571605, 73575.56322
0.0026582278481, 12.2156521739, 395.329522169, 73575.7060482
0.0026582278481, 12.7944927536, 394.751125063, 73575.7861103
0.0026582278481, 13.3733333333, 394.172533072, 73575.8309889
0.0026582278481, 13.952173913, 393.593831838, 73575.8561455
0.0026582278481, 14.5310144928, 393.015069368, 73575.870247
0.0026582278481, 15.1098550725, 392.436272573, 73575.8781515
0.0026582278481, 15.6886956522, 391.857456536, 73575.8825824
0.0026582278481, 16.2675362319, 391.278629714, 73575.8850661
0.0026582278481, 16.8463768116, 390.699796846, 73575.8864584
0.0026582278481, 17.4252173913, 390.120960589, 73575.8872388
0.0026582278481, 18.004057971, 389.542122433, 73575.8876763
0.0026582278481, 18.5828985507, 388.963283211, 73575.8879215
0.0026582278481, 19.1617391304, 388.384443393, 73575.888059
0.0026582278481, 19.7405797101, 387.80560324, 73575.888136
0.0026582278481, 20.3194202899, 387.2267629, 73575.8881792
0.0026582278481, 20.8982608696, 386.647922454, 73575.8882034
0.0026582278481, 21.4771014493, 386.069081949, 73575.888217
0.0026582278481, 22.055942029, 385.490241412, 73575.8882246
0.0026582278481, 22.6347826087, 384.911400856, 73575.8882288
0.0026582278481, 23.2136231884, 384.332560289, 73575.8882312
0.0026582278481, 23.7924637681, 383.753719717, 73575.8882326
0.0026582278481, 24.3713043478, 383.174879142, 73575.8882333
0.0026582278481, 24.9501449275, 382.596038564, 73575.8882338
0.0026582278481, 25.5289855072, 382.017197986, 73575.888234
0.0026582278481, 26.107826087, 381.438357407, 73575.8882341
0.0026582278481, 26.6866666667, 380.859516827, 73575.8882342
0.0026582278481, 27.2655072464, 380.280676248, 73575.8882342
0.0026582278481, 27.8443478261, 379.701835668, 73575.8882343
0.0026582278481, 28.4231884058, 379.122995089, 73575.8882343
0.0026582278481, 29.0020289855, 378.544154509, 73575.8882343
0.0026582278481, 29.5808695652, 377.965313929, 73575.8882343
0.0026582278481, 30.1597101449, 377.38647335, 73575.8882343
0.0026582278481, 30.7385507246, 376.80763277, 73575.8882343
0.0026582278481, 31.3173913043, 376.22879219, 73575.8882343
0.0026582278481, 31.8962318841, 375.649951611, 73575.8882343
0.0026582278481, 32.4750724638, 375.071111031, 73575.8882343
0.0026582278481, 33.0539130435, 374.492270451, 73575.8882343
0.0026582278481, 33.6327536232, 373.913429871, 73575.8882343
0.0026582278481, 34.2115942029, 373.334589292, 73575.8882343
0.0026582278481, 34.7904347826, 372.755748712, 73575.8882343
0.0026582278481, 35.3692753623, 372.176908132, 73575.8882343
0.0026582278481, 35.948115942, 371.598067553, 73575.8882343
0.0026582278481, 36.5269565217, 371.019226973, 73575.8882343
0.0026582278481, 37.1057971014, 370.440386393, 73575.8882343
0.0026582278481, 37.6846376812, 369.861545813, 73575.8882343
0.0026582278481, 38.2634782609, 369.282705234, 73575.8882343
0.0026582278481, 38.8423188406, 368.703864654, 73575.8882343
0.0026582278481, 39.4211594203, 368.125024074, 73575.8882343
0.0026582278481, 40.0, 367.546183495, 73575.8882343
0.00227848101266, 0.06, 191.928207308, 38930.3072013
0.00227848101266, 0.63884057971, 266.433144463, 54155.3805225
0.00227848101266, 1.21768115942, 307.942357859, 62689.7634086
0.00227848101266, 1.79652173913, 330.955887574, 67473.693818
0.00227848101266, 2.37536231884, 343.601700633, 70155.3159654
0.00227848101266, 2.95420289855, 350.435911885, 71658.4936303
0.00227848101266, 3.53304347826, 354.012441947, 72501.0967145
0.00227848101266, 4.11188405797, 355.762885656, 72973.4161043
0.00227848101266, 4.69072463768, 356.489720495, 73238.1737467
0.00227848101266, 5.26956521739, 356.642773529, 73386.5830873
0.00227848101266, 5.8484057971, 356.474194379, 73469.7736316
0.00227848101266, 6.42724637681, 356.125324982, 73516.4059165
0.00227848101266, 7.00608695652, 355.675394266, 73542.5455459
0.00227848101266, 7.58492753623, 355.168813839, 73557.1980603
0.00227848101266, 8.16376811594, 354.630478537, 73565.4114965
0.00227848101266, 8.74260869565, 354.074343105, 73570.0155209
0.00227848101266, 9.32144927536, 353.508229849, 73572.5962971
0.00227848101266, 9.90028985507, 352.936523543, 73574.0429458
0.00227848101266, 10.4791304348, 352.361682066, 73574.8538617
0.00227848101266, 11.0579710145, 351.785083175, 73575.3084189
0.00227848101266, 11.6368115942, 351.207499169, 73575.56322
0.00227848101266, 12.2156521739, 350.629362959, 73575.7060482
0.00227848101266, 12.7944927536, 350.050917212, 73575.7861103
0.00227848101266, 13.3733333333, 349.472297955, 73575.8309889
0.00227848101266, 13.952173913, 348.893581438, 73575.8561455
0.00227848101266, 14.5310144928, 348.314810401, 73575.870247
0.00227848101266, 15.1098550725, 347.736008803, 73575.8781515
0.00227848101266, 15.6886956522, 347.157190075, 73575.8825824
0.00227848101266, 16.2675362319, 346.578361744, 73575.8850661
0.00227848101266, 16.8463768116, 345.99952803, 73575.8864584
0.00227848101266, 17.4252173913, 345.420691299, 73575.8872388
0.00227848101266, 18.004057971, 344.841852877, 73575.8876763
0.00227848101266, 18.5828985507, 344.263013506, 73575.8879215
0.00227848101266, 19.1617391304, 343.684173604, 73575.888059
0.00227848101266, 19.7405797101, 343.105333405, 73575.888136
0.00227848101266, 20.3194202899, 342.526493038, 73575.8881792
0.00227848101266, 20.8982608696, 341.947652578, 73575.8882034
0.00227848101266, 21.4771014493, 341.368812065, 73575.888217
0.00227848101266, 22.055942029, 340.789971523, 73575.8882246
0.00227848101266, 22.6347826087, 340.211130964, 73575.8882288
0.00227848101266, 23.2136231884, 339.632290396, 73575.8882312
0.00227848101266, 23.7924637681, 339.053449823, 73575.8882326
0.00227848101266, 24.3713043478, 338.474609247, 73575.8882333
0.00227848101266, 24.9501449275, 337.895768669, 73575.8882338
0.00227848101266, 25.5289855072, 337.316928091, 73575.888234
0.00227848101266, 26.107826087, 336.738087512, 73575.8882341
0.00227848101266, 26.6866666667, 336.159246932, 73575.8882342
0.00227848101266, 27.2655072464, 335.580406353, 73575.8882342
0.00227848101266, 27.8443478261, 335.001565773, 73575.8882343
0.00227848101266, 28.4231884058, 334.422725194, 73575.8882343
0.00227848101266, 29.0020289855, 333.843884614, 73575.8882343
0.00227848101266, 29.5808695652, 333.265044034, 73575.8882343
0.00227848101266, 30.1597101449, 332.686203455, 73575.8882343
0.00227848101266, 30.7385507246, 332.107362875, 73575.8882343
0.00227848101266, 31.3173913043, 331.528522295, 73575.8882343
0.00227848101266, 31.8962318841, 330.949681715, 73575.8882343
0.00227848101266, 32.4750724638, 330.370841136, 73575.8882343
0.00227848101266, 33.0539130435, 329.792000556, 73575.8882343
0.00227848101266, 33.6327536232, 329.213159976, 73575.8882343
0.00227848101266, 34.2115942029, 328.634319397, 73575.8882343
0.00227848101266, 34.7904347826, 328.055478817, 73575.8882343
0.00227848101266, 35.3692753623, 327.476638237, 73575.8882343
0.00227848101266, 35.948115942, 326.897797657, 73575.8882343
0.00227848101266, 36.5269565217, 326.318957078, 73575.8882343
0.00227848101266, 37.1057971014, 325.740116498, 73575.8882343
0.00227848101266, 37.6846376812, 325.161275918, 73575.8882343
0.00227848101266, 38.2634782609, 324.582435339, 73575.8882343
0.00227848101266, 38.8423188406, 324.003594759, 73575.8882343
0.00227848101266, 39.4211594203, 323.424754179, 73575.8882343
0.00227848101266, 40.0, 322.8459136, 73575.8882343
0.00189873417722, 0.06, 166.122582188, 38930.3072013
0.00189873417722, 0.63884057971, 230.535317078, 54155.3805225
0.00189873417722, 1.21768115942, 266.387367682, 62689.7634086
0.00189873417722, 1.79652173913, 286.229786671, 67473.693818
0.00189873417722, 2.37536231884, 297.098040269, 70155.3159654
0.00189873417722, 2.95420289855, 302.935844299, 71658.4936303
0.00189873417722, 3.53304347826, 305.953840383, 72501.0967145
0.00189873417722, 4.11188405797, 307.391199044, 72973.4161043
0.00189873417722, 4.69072463768, 307.942534716, 73238.1737467
0.00189873417722, 5.26956521739, 307.997212061, 73386.5830873
0.00189873417722, 5.8484057971, 307.773488625, 73469.7736316
0.00189873417722, 6.42724637681, 307.393708214, 73516.4059165
0.00189873417722, 7.00608695652, 306.926450394, 73542.5455459
0.00189873417722, 7.58492753623, 306.410157296, 73557.1980603
0.00189873417722, 8.16376811594, 305.866377576, 73565.4114965
0.00189873417722, 8.74260869565, 305.307190287, 73570.0155209
0.00189873417722, 9.32144927536, 304.739366319, 73572.5962971
0.00189873417722, 9.90028985507, 304.166701077, 73574.0429458
0.00189873417722, 10.4791304348, 303.59132207, 73574.8538617
0.00189873417722, 11.0579710145, 303.014421868, 73575.3084189
0.00189873417722, 11.6368115942, 302.436668963, 73575.56322
0.00189873417722, 12.2156521739, 301.858438077, 73575.7060482
0.00189873417722, 12.7944927536, 301.27993926, 73575.7861103
0.00189873417722, 13.3733333333, 300.701290254, 73575.8309889
0.00189873417722, 13.952173913, 300.122557061, 73575.8561455
0.00189873417722, 14.5310144928, 299.543776676, 73575.870247
0.00189873417722, 15.1098550725, 298.964969839, 73575.8781515
0.00189873417722, 15.6886956522, 298.386148174, 73575.8825824
0.00189873417722, 16.2675362319, 297.807318196, 73575.8850661
0.00189873417722, 16.8463768116, 297.22848356, 73575.8864584
0.00189873417722, 17.4252173913, 296.649646311, 73575.8872388
0.00189873417722, 18.004057971, 296.070807599, 73575.8876763
0.00189873417722, 18.5828985507, 295.491968066, 73575.8879215
0.00189873417722, 19.1617391304, 294.913128073, 73575.888059
0.00189873417722, 19.7405797101, 294.334287822, 73575.888136
0.00189873417722, 20.3194202899, 293.755447427, 73575.8881792
0.00189873417722, 20.8982608696, 293.176606951, 73575.8882034
0.00189873417722, 21.4771014493, 292.597766429, 73575.888217
0.00189873417722, 22.055942029, 292.018925882, 73575.8882246
0.00189873417722, 22.6347826087, 291.44008532, 73575.8882288
0.00189873417722, 23.2136231884, 290.861244751, 73575.8882312
0.00189873417722, 23.7924637681, 290.282404177, 73575.8882326
0.00189873417722, 24.3713043478, 289.7035636, 73575.8882333
0.00189873417722, 24.9501449275, 289.124723022, 73575.8882338
0.00189873417722, 25.5289855072, 288.545882443, 73575.888234
0.00189873417722, 26.107826087, 287.967041864, 73575.8882341
0.00189873417722, 26.6866666667, 287.388201285, 73575.8882342
0.00189873417722, 27.2655072464, 286.809360705, 73575.8882342
0.00189873417722, 27.8443478261, 286.230520126, 73575.8882343
0.00189873417722, 28.4231884058, 285.651679546, 73575.8882343
0.00189873417722, 29.0020289855, 285.072838966, 73575.8882343
0.00189873417722, 29.5808695652, 284.493998387, 73575.8882343
0.00189873417722, 30.1597101449, 283.915157807, 73575.8882343
0.00189873417722, 30.7385507246, 283.336317227, 73575.8882343
0.00189873417722, 31.3173913043, 282.757476648, 73575.8882343
0.00189873417722, 31.8962318841, 282.178636068, 73575.8882343
0.00189873417722, 32.4750724638, 281.599795488, 73575.8882343
0.00189873417722, 33.0539130435, 281.020954909, 73575.8882343
0.00189873417722, 33.6327536232, 280.442114329, 73575.8882343
0.00189873417722, 34.2115942029, 279.863273749, 73575.8882343
0.00189873417722, 34.7904347826, 279.284433169, 73575.8882343
0.00189873417722, 35.3692753623, 278.70559259, 73575.8882343
0.00189873417722, 35.948115942, 278.12675201, 73575.8882343
0.00189873417722, 36.5269565217, 277.54791143, 73575.8882343
0.00189873417722, 37.1057971014, 276.969070851, 73575.8882343
0.00189873417722, 37.6846376812, 276.390230271, 73575.8882343
0.00189873417722, 38.2634782609, 275.811389691, 73575.8882343
0.00189873417722, 38.8423188406, 275.232549111, 73575.8882343
0.00189873417722, 39.4211594203, 274.653708532, 73575.8882343
0.00189873417722, 40.0, 274.074867952, 73575.8882343
0.00151898734177, 0.06, 138.031734746, 38930.3072013
0.00151898734177, 0.63884057971, 191.458550369, 54155.3805225
0.00151898734177, 1.21768115942, 221.152466992, 62689.7634086
0.00151898734177, 1.79652173913, 237.542956906, 67473.693818
0.00151898734177, 2.37536231884, 246.476238909, 70155.3159654
0.00151898734177, 2.95420289855, 251.229398672, 71658.4936303
0.00151898734177, 3.53304347826, 253.639399691, 72501.0967145
0.00151898734177, 4.11188405797, 254.735947994, 72973.4161043
0.00151898734177, 4.69072463768, 255.096243136, 73238.1737467
0.00151898734177, 5.26956521739, 255.043833113, 73386.5830873
0.00151898734177, 5.8484057971, 254.760082076, 73469.7736316
0.00151898734177, 6.42724637681, 254.346653321, 73516.4059165
0.00151898734177, 7.00608695652, 253.860533992, 73542.5455459
0.00151898734177, 7.58492753623, 253.333668114, 73557.1980603
0.00151898734177, 8.16376811594, 252.783961845, 73565.4114965
0.00151898734177, 8.74260869565, 252.221452442, 73570.0155209
0.00151898734177, 9.32144927536, 251.651766269, 73572.5962971
0.00151898734177, 9.90028985507, 251.078057172, 73574.0429458
0.00151898734177, 10.4791304348, 250.502093035, 73574.8538617
0.00151898734177, 11.0579710145, 249.924864839, 73575.3084189
0.00151898734177, 11.6368115942, 249.346928078, 73575.56322
0.00151898734177, 12.2156521739, 248.768594131, 73575.7060482
0.00151898734177, 12.7944927536, 248.190037544, 73575.7861103
0.00151898734177, 13.3733333333, 247.611356156, 73575.8309889
0.00151898734177, 13.952173913, 247.03260481, 73575.8561455
0.00151898734177, 14.5310144928, 246.453814251, 73575.870247
0.00151898734177, 15.1098550725, 245.87500171, 73575.8781515
0.00151898734177, 15.6886956522, 245.296176847, 73575.8825824
0.00151898734177, 16.2675362319, 244.717345077, 73575.8850661
0.00151898734177, 16.8463768116, 244.138509436, 73575.8864584
0.00151898734177, 17.4252173913, 243.559671625, 73575.8872388
0.00151898734177, 18.004057971, 242.980832597, 73575.8876763
0.00151898734177, 18.5828985507, 242.401992887, 73575.8879215
0.00151898734177, 19.1617391304, 241.823152795, 73575.888059
0.00151898734177, 19.7405797101, 241.244312488, 73575.888136
0.00151898734177, 20.3194202899, 240.665472062, 73575.8881792
0.00151898734177, 20.8982608696, 240.086631568, 73575.8882034
0.00151898734177, 21.4771014493, 239.507791036, 73575.888217
0.00151898734177, 22.055942029, 238.928950484, 73575.8882246
0.00151898734177, 22.6347826087, 238.350109919, 73575.8882288
0.00151898734177, 23.2136231884, 237.771269348, 73575.8882312
0.00151898734177, 23.7924637681, 237.192428773, 73575.8882326
0.00151898734177, 24.3713043478, 236.613588196, 73575.8882333
0.00151898734177, 24.9501449275, 236.034747618, 73575.8882338
0.00151898734177, 25.5289855072, 235.455907039, 73575.888234
0.00151898734177, 26.107826087, 234.877066459, 73575.8882341
0.00151898734177, 26.6866666667, 234.29822588, 73575.8882342
0.00151898734177, 27.2655072464, 233.7193853, 73575.8882342
0.00151898734177, 27.8443478261, 233.140544721, 73575.8882343
0.00151898734177, 28.4231884058, 232.561704141, 73575.8882343
0.00151898734177, 29.0020289855, 231.982863561, 73575.8882343
0.00151898734177, 29.5808695652, 231.404022982, 73575.8882343
0.00151898734177, 30.1597101449, 230.825182402, 73575.8882343
0.00151898734177, 30.7385507246, 230.246341822, 73575.8882343
0.00151898734177, 31.3173913043, 229.667501243, 73575.8882343
0.00151898734177, 31.8962318841, 229.088660663, 73575.8882343
0.00151898734177, 32.4750724638, 228.509820083, 73575.8882343
0.00151898734177, 33.0539130435, 227.930979504, 73575.8882343
0.00151898734177, 33.6327536232, 227.352138924, 73575.8882343
0.00151898734177, 34.2115942029, 226.773298344, 73575.8882343
0.00151898734177, 34.7904347826, 226.194457764, 73575.8882343
0.00151898734177, 35.3692753623, 225.615617185, 73575.8882343
0.00151898734177, 35.948115942, 225.036776605, 73575.8882343
0.00151898734177, 36.5269565217, 224.457936025, 73575.8882343
0.00151898734177, 37.1057971014, 223.879095446, 73575.8882343
0.00151898734177, 37.6846376812, 223.300254866, 73575.8882343
0.00151898734177, 38.2634782609, 222.721414286, 73575.8882343
0.00151898734177, 38.8423188406, 222.142573706, 73575.8882343
0.00151898734177, 39.4211594203, 221.563733127, 73575.8882343
0.00151898734177, 40.0, 220.984892547, 73575.8882343
0.00113924050633, 0.06, 107.517424899, 38930.3072013
0.00113924050633, 0.63884057971, 149.01054058, 54155.3805225
0.00113924050633, 1.21768115942, 172.015046755, 62689.7634086
0.00113924050633, 1.79652173913, 184.655801686, 67473.693818
0.00113924050633, 2.37536231884, 191.487177617, 70155.3159654
0.00113924050633, 2.95420289855, 195.062118345, 71658.4936303
0.00113924050633, 3.53304347826, 196.811671156, 72501.0967145
0.00113924050633, 4.11188405797, 197.538006604, 72973.4161043
0.00113924050633, 4.69072463768, 197.690779706, 73238.1737467
0.00113924050633, 5.26956521739, 197.52204364, 73386.5830873
0.00113924050633, 5.8484057971, 197.173086284, 73469.7736316
0.00113924050633, 6.42724637681, 196.723106263, 73516.4059165
0.00113924050633, 7.00608695652, 196.216498199, 73542.5455459
0.00113924050633, 7.58492753623, 195.678147404, 73557.1980603
0.00113924050633, 8.16376811594, 195.122003288, 73565.4114965
0.00113924050633, 8.74260869565, 194.555885164, 73570.0155209
0.00113924050633, 9.32144927536, 193.984176129, 73572.5962971
0.00113924050633, 9.90028985507, 193.409333123, 73574.0429458
0.00113924050633, 10.4791304348, 192.832733374, 73574.8538617
0.00113924050633, 11.0579710145, 192.255148887, 73575.3084189
0.00113924050633, 11.6368115942, 191.677012408, 73575.56322
0.00113924050633, 12.2156521739, 191.09856651, 73575.7060482
0.00113924050633, 12.7944927536, 190.519947169, 73575.7861103
0.00113924050633, 13.3733333333, 189.941230604, 73575.8309889
0.00113924050633, 13.952173913, 189.36245954, 73575.8561455
0.00113924050633, 14.5310144928, 188.783657928, 73575.870247
0.00113924050633, 15.1098550725, 188.204839191, 73575.8781515
0.00113924050633, 15.6886956522, 187.626010855, 73575.8825824
0.00113924050633, 16.2675362319, 187.047177139, 73575.8850661
0.00113924050633, 16.8463768116, 186.468340406, 73575.8864584
0.00113924050633, 17.4252173913, 185.889501983, 73575.8872388
0.00113924050633, 18.004057971, 185.310662612, 73575.8876763
0.00113924050633, 18.5828985507, 184.73182271, 73575.8879215
0.00113924050633, 19.1617391304, 184.15298251, 73575.888059
0.00113924050633, 19.7405797101, 183.574142143, 73575.888136
0.00113924050633, 20.3194202899, 182.995301683, 73575.8881792
0.00113924050633, 20.8982608696, 182.41646117, 73575.8882034
0.00113924050633, 21.4771014493, 181.837620628, 73575.888217
0.00113924050633, 22.055942029, 181.258780069, 73575.8882246
0.00113924050633, 22.6347826087, 180.679939501, 73575.8882288
0.00113924050633, 23.2136231884, 180.101098928, 73575.8882312
0.00113924050633, 23.7924637681, 179.522258352, 73575.8882326
0.00113924050633, 24.3713043478, 178.943417775, 73575.8882333
0.00113924050633, 24.9501449275, 178.364577196, 73575.8882338
0.00113924050633, 25.5289855072, 177.785736617, 73575.888234
0.00113924050633, 26.107826087, 177.206896038, 73575.8882341
0.00113924050633, 26.6866666667, 176.628055458, 73575.8882342
0.00113924050633, 27.2655072464, 176.049214879, 73575.8882342
0.00113924050633, 27.8443478261, 175.470374299, 73575.8882343
0.00113924050633, 28.4231884058, 174.891533719, 73575.8882343
0.00113924050633, 29.0020289855, 174.31269314, 73575.8882343
0.00113924050633, 29.5808695652, 173.73385256, 73575.8882343
0.00113924050633, 30.1597101449, 173.15501198, 73575.8882343
0.00113924050633, 30.7385507246, 172.576171401, 73575.8882343
0.00113924050633, 31.3173913043, 171.997330821, 73575.8882343
0.00113924050633, 31.8962318841, 171.418490241, 73575.8882343
0.00113924050633, 32.4750724638, 170.839649661, 73575.8882343
0.00113924050633, 33.0539130435, 170.260809082, 73575.8882343
0.00113924050633, 33.6327536232, 169.681968502, 73575.8882343
0.00113924050633, 34.2115942029, 169.103127922, 73575.8882343
0.00113924050633, 34.7904347826, 168.524287343, 73575.8882343
0.00113924050633, 35.3692753623, 167.945446763, 73575.8882343
0.00113924050633, 35.948115942, 167.366606183, 73575.8882343
0.00113924050633, 36.5269565217, 166.787765603, 73575.8882343
0.00113924050633, 37.1057971014, 166.208925024, 73575.8882343
0.00113924050633, 37.6846376812, 165.630084444, 73575.8882343
0.00113924050633, 38.2634782609, 165.051243864, 73575.8882343
0.00113924050633, 38.8423188406, 164.472403285, 73575.8882343
0.00113924050633, 39.4211594203, 163.893562705, 73575.8882343
0.00113924050633, 40.0, 163.314722125, 73575.8882343
0.000759493670886, 0.06, 74.4341348453, 38930.3072013
0.000759493670886, 0.63884057971, 102.988860029, 54155.3805225
0.000759493670886, 1.21768115942, 118.740778573, 62689.7634086
0.000759493670886, 1.79652173913, 127.316110735, 67473.693818
0.000759493670886, 2.37536231884, 131.868622467, 70155.3159654
0.000759493670886, 2.95420289855, 134.166150653, 71658.4936303
0.000759493670886, 3.53304347826, 135.199652546, 72501.0967145
0.000759493670886, 4.11188405797, 135.524607154, 72973.4161043
0.000759493670886, 4.69072463768, 135.45238707, 73238.1737467
0.000759493670886, 5.26956521739, 135.157531545, 73386.5830873
0.000759493670886, 5.8484057971, 134.737878191, 73469.7736316
0.000759493670886, 6.42724637681, 134.248269677, 73516.4059165
0.000759493670886, 7.00608695652, 133.719447945, 73542.5455459
0.000759493670886, 7.58492753623, 133.168645325, 73557.1980603
0.000759493670886, 8.16376811594, 132.605521364, 73565.4114965
0.000759493670886, 8.74260869565, 132.035490703, 73570.0155209
0.000759493670886, 9.32144927536, 131.461588504, 73572.5962971
0.000759493670886, 9.90028985507, 130.885516123, 73574.0429458
0.000759493670886, 10.4791304348, 130.308227252, 73574.8538617
0.000759493670886, 11.0579710145, 129.730256479, 73575.3084189
0.000759493670886, 11.6368115942, 129.151903468, 73575.56322
0.000759493670886, 12.2156521739, 128.573336193, 73575.7060482
0.000759493670886, 12.7944927536, 127.994648814, 73575.7861103
0.000759493670886, 13.3733333333, 127.415894111, 73575.8309889
0.000759493670886, 13.952173913, 126.837101669, 73575.8561455
0.000759493670886, 14.5310144928, 126.258288073, 73575.870247
0.000759493670886, 15.1098550725, 125.679462619, 73575.8781515
0.000759493670886, 15.6886956522, 125.100630518, 73575.8825824
0.000759493670886, 16.2675362319, 124.521794691, 73575.8850661
0.000759493670886, 16.8463768116, 123.942956775, 73575.8864584
0.000759493670886, 17.4252173913, 123.364117689, 73575.8872388
0.000759493670886, 18.004057971, 122.785277946, 73575.8876763
0.000759493670886, 18.5828985507, 122.206437836, 73575.8879215
0.000759493670886, 19.1617391304, 121.627597519, 73575.888059
0.000759493670886, 19.7405797101, 121.048757087, 73575.888136
0.000759493670886, 20.3194202899, 120.46991659, 73575.8881792
0.000759493670886, 20.8982608696, 119.891076056, 73575.8882034
0.000759493670886, 21.4771014493, 119.312235502, 73575.888217
0.000759493670886, 22.055942029, 118.733394937, 73575.8882246
0.000759493670886, 22.6347826087, 118.154554366, 73575.8882288
0.000759493670886, 23.2136231884, 117.575713791, 73575.8882312
0.000759493670886, 23.7924637681, 116.996873213, 73575.8882326
0.000759493670886, 24.3713043478, 116.418032635, 73575.8882333
0.000759493670886, 24.9501449275, 115.839192056, 73575.8882338
0.000759493670886, 25.5289855072, 115.260351477, 73575.888234
0.000759493670886, 26.107826087, 114.681510898, 73575.8882341
0.000759493670886, 26.6866666667, 114.102670318, 73575.8882342
0.000759493670886, 27.2655072464, 113.523829738, 73575.8882342
0.000759493670886, 27.8443478261, 112.944989159, 73575.8882343
0.000759493670886, 28.4231884058, 112.366148579, 73575.8882343
0.000759493670886, 29.0020289855, 111.787307999, 73575.8882343
0.000759493670886, 29.5808695652, 111.20846742, 73575.8882343
0.000759493670886, 30.1597101449, 110.62962684, 73575.8882343
0.000759493670886, 30.7385507246, 110.05078626, 73575.8882343
0.000759493670886, 31.3173913043, 109.471945681, 73575.8882343
0.000759493670886, 31.8962318841, 108.893105101, 73575.8882343
0.000759493670886, 32.4750724638, 108.314264521, 73575.8882343
0.000759493670886, 33.0539130435, 107.735423941, 73575.8882343
0.000759493670886, 33.6327536232, 107.156583362, 73575.8882343
0.000759493670886, 34.2115942029, 106.577742782, 73575.8882343
0.000759493670886, 34.7904347826, 105.998902202, 73575.8882343
0.000759493670886, 35.3692753623, 105.420061623, 73575.8882343
0.000759493670886, 35.948115942, 104.841221043, 73575.8882343
0.000759493670886, 36.5269565217, 104.262380463, 73575.8882343
0.000759493670886, 37.1057971014, 103.683539883, 73575.8882343
0.000759493670886, 37.6846376812, 103.104699304, 73575.8882343
0.000759493670886, 38.2634782609, 102.525858724, 73575.8882343
0.000759493670886, 38.8423188406, 101.947018144, 73575.8882343
0.000759493670886, 39.4211594203, 101.368177565, 73575.8882343
0.000759493670886, 40.0, 100.789336985, 73575.8882343
0.000379746835443, 0.06, 38.6287127915, 38930.3072013
0.000379746835443, 0.63884057971, 53.1804614957, 54155.3805225
0.000379746835443, 1.21768115942, 61.0830409733, 62689.7634086
0.000379746835443, 1.79652173913, 65.2584426004, 67473.693818
0.000379746835443, 2.37536231884, 67.3445825085, 70155.3159654
0.000379746835443, 2.95420289855, 68.2595911463, 71658.4936303
0.000379746835443, 3.53304347826, 68.5181246092, 72501.0967145
0.000379746835443, 4.11188405797, 68.4086722911, 72973.4161043
0.000379746835443, 4.69072463768, 68.092946316, 73238.1737467
0.000379746835443, 5.26956521739, 67.6615940754, 73386.5830873
0.000379746835443, 5.8484057971, 67.1654277746, 73469.7736316
0.000379746835443, 6.42724637681, 66.6329300884, 73516.4059165
0.000379746835443, 7.00608695652, 66.0800669203, 73542.5455459
0.000379746835443, 7.58492753623, 65.5157879242, 73557.1980603
0.000379746835443, 8.16376811594, 64.9451098095, 73565.4114965
0.000379746835443, 8.74260869565, 64.3708446825, 73570.0155209
0.000379746835443, 9.32144927536, 63.7945688632, 73572.5962971
0.000379746835443, 9.90028985507, 63.2171659545, 73574.0429458
0.000379746835443, 10.4791304348, 62.6391312583, 73574.8538617
0.000379746835443, 11.0579710145, 62.0607424149, 73575.3084189
0.000379746835443, 11.6368115942, 61.482155055, 73575.56322
0.000379746835443, 12.2156521739, 60.9034564171, 73575.7060482
0.000379746835443, 12.7944927536, 60.3246954026, 73575.7861103
0.000379746835443, 13.3733333333, 59.745899423, 73575.8309889
0.000379746835443, 13.952173913, 59.1670838438, 73575.8561455
0.000379746835443, 14.5310144928, 58.5882572781, 73575.870247
0.000379746835443, 15.1098550725, 58.0094245539, 73575.8781515
0.000379746835443, 15.6886956522, 57.4305883776, 73575.8825824
0.000379746835443, 16.2675362319, 56.8517502662, 73575.8850661
0.000379746835443, 16.8463768116, 56.2729110701, 73575.8864584
0.000379746835443, 17.4252173913, 55.6940712659, 73575.8872388
0.000379746835443, 18.004057971, 55.115231121, 73575.8876763
0.000379746835443, 18.5828985507, 54.5363907849, 73575.8879215
0.000379746835443, 19.1617391304, 53.9575503418, 73575.888059
0.000379746835443, 19.7405797101, 53.3787098387, 73575.888136
0.000379746835443, 20.3194202899, 52.7998693019, 73575.8881792
0.000379746835443, 20.8982608696, 52.2210287463, 73575.8882034
0.000379746835443, 21.4771014493, 51.64218818, 73575.888217
0.000379746835443, 22.055942029, 51.0633476079, 73575.8882246
0.000379746835443, 22.6347826087, 50.4845070324, 73575.8882288
0.000379746835443, 23.2136231884, 49.9056664551, 73575.8882312
0.000379746835443, 23.7924637681, 49.3268258767, 73575.8882326
0.000379746835443, 24.3713043478, 48.7479852977, 73575.8882333
0.000379746835443, 24.9501449275, 48.1691447185, 73575.8882338
0.000379746835443, 25.5289855072, 47.590304139, 73575.888234
0.000379746835443, 26.107826087, 47.0114635594, 73575.8882341
0.000379746835443, 26.6866666667, 46.4326229798, 73575.8882342
0.000379746835443, 27.2655072464, 45.8537824001, 73575.8882342
0.000379746835443, 27.8443478261, 45.2749418204, 73575.8882343
0.000379746835443, 28.4231884058, 44.6961012407, 73575.8882343
0.000379746835443, 29.0020289855, 44.117260661, 73575.8882343
0.000379746835443, 29.5808695652, 43.5384200813, 73575.8882343
0.000379746835443, 30.1597101449, 42.9595795016, 73575.8882343
0.000379746835443, 30.7385507246, 42.3807389219, 73575.8882343
0.000379746835443, 31.3173913043, 41.8018983422, 73575.8882343
0.000379746835443, 31.8962318841, 41.2230577625, 73575.8882343
0.000379746835443, 32.4750724638, 40.6442171828, 73575.8882343
0.000379746835443, 33.0539130435, 40.065376603, 73575.8882343
0.000379746835443, 33.6327536232, 39.4865360233, 73575.8882343
0.000379746835443, 34.2115942029, 38.9076954436, 73575.8882343
0.000379746835443, 34.7904347826, 38.3288548639, 73575.8882343
0.000379746835443, 35.3692753623, 37.7500142842, 73575.8882343
0.000379746835443, 35.948115942, 37.1711737045, 73575.8882343
0.000379746835443, 36.5269565217, 36.5923331248, 73575.8882343
0.000379746835443, 37.1057971014, 36.0134925451, 73575.8882343
0.000379746835443, 37.6846376812, 35.4346519654, 73575.8882343
0.000379746835443, 38.2634782609, 34.8558113857, 73575.8882343
0.000379746835443, 38.8423188406, 34.2769708059, 73575.8882343
0.000379746835443, 39.4211594203, 33.6981302262, 73575.8882343
0.000379746835443, 40.0, 33.1192896465, 73575.8882343
0.0, 0.06, -0.06, 38930.3072013
0.0, 0.63884057971, -0.63884057971, 54155.3805225
0.0, 1.21768115942, -1.21768115942, 62689.7634086
0.0, 1.79652173913, -1.79652173913, 67473.693818
0.0, 2.37536231884, -2.37536231884, 70155.3159654
0.0, 2.95420289855, -2.95420289855, 71658.4936303
0.0, 3.53304347826, -3.53304347826, 72501.0967145
0.0, 4.11188405797, -4.11188405797, 72973.4161043
0.0, 4.69072463768, -4.69072463768, 73238.1737467
0.0, 5.26956521739, -5.26956521739, 73386.5830873
0.0, 5.8484057971, -5.8484057971, 73469.7736316
0.0, 6.42724637681, -6.42724637681, 73516.4059165
0.0, 7.00608695652, -7.00608695652, 73542.5455459
0.0, 7.58492753623, -7.58492753623, 73557.1980603
0.0, 8.16376811594, -8.16376811594, 73565.4114965
0.0, 8.74260869565, -8.74260869565, 73570.0155209
0.0, 9.32144927536, -9.32144927536, 73572.5962971
0.0, 9.90028985507, -9.90028985507, 73574.0429458
0.0, 10.4791304348, -10.4791304348, 73574.8538617
0.0, 11.0579710145, -11.0579710145, 73575.3084189
0.0, 11.6368115942, -11.6368115942, 73575.56322
0.0, 12.2156521739, -12.2156521739, 73575.7060482
0.0, 12.7944927536, -12.7944927536, 73575.7861103
0.0, 13.3733333333, -13.3733333333, 73575.8309889
0.0, 13.952173913, -13.952173913, 73575.8561455
0.0, 14.5310144928, -14.5310144928, 73575.870247
0.0, 15.1098550725, -15.1098550725, 73575.8781515
0.0, 15.6886956522, -15.6886956522, 73575.8825824
0.0, 16.2675362319, -16.2675362319, 73575.8850661
0.0, 16.8463768116, -16.8463768116, 73575.8864584
0.0, 17.4252173913, -17.4252173913, 73575.8872388
0.0, 18.004057971, -18.004057971, 73575.8876763
0.0, 18.5828985507, -18.5828985507, 73575.8879215
0.0, 19.1617391304, -19.1617391304, 73575.888059
0.0, 19.7405797101, -19.7405797101, 73575.888136
0.0, 20.3194202899, -20.3194202899, 73575.8881792
0.0, 20.8982608696, -20.8982608696, 73575.8882034
0.0, 21.4771014493, -21.4771014493, 73575.888217
0.0, 22.055942029, -22.055942029, 73575.8882246
0.0, 22.6347826087, -22.6347826087, 73575.8882288
0.0, 23.2136231884, -23.2136231884, 73575.8882312
0.0, 23.7924637681, -23.7924637681, 73575.8882326
0.0, 24.3713043478, -24.3713043478, 73575.8882333
0.0, 24.9501449275, -24.9501449275, 73575.8882338
0.0, 25.5289855072, -25.5289855072, 73575.888234
0.0, 26.107826087, -26.107826087, 73575.8882341
0.0, 26.6866666667, -26.6866666667, 73575.8882342
0.0, 27.2655072464, -27.2655072464, 73575.8882342
0.0, 27.8443478261, -27.8443478261, 73575.8882343
0.0, 28.4231884058, -28.4231884058, 73575.8882343
0.0, 29.0020289855, -29.0020289855, 73575.8882343
0.0, 29.5808695652, -29.5808695652, 73575.8882343
0.0, 30.1597101449, -30.1597101449, 73575.8882343
0.0, 30.7385507246, -30.7385507246, 73575.8882343
0.0, 31.3173913043, -31.3173913043, 73575.8882343
0.0, 31.8962318841, -31.8962318841, 73575.8882343
0.0, 32.4750724638, -32.4750724638, 73575.8882343
0.0, 33.0539130435, -33.0539130435, 73575.8882343
0.0, 33.6327536232, -33.6327536232, 73575.8882343
0.0, 34.2115942029, -34.2115942029, 73575.8882343
0.0, 34.7904347826, -34.7904347826, 73575.8882343
0.0, 35.3692753623, -35.3692753623, 73575.8882343
0.0, 35.948115942, -35.948115942, 73575.8882343
0.0, 36.5269565217, -36.5269565217, 73575.8882343
0.0, 37.1057971014, -37.1057971014, 73575.8882343
0.0, 37.6846376812, -37.6846376812, 73575.8882343
0.0, 38.2634782609, -38.2634782609, 73575.8882343
0.0, 38.8423188406, -38.8423188406, 73575.8882343
0.0, 39.4211594203, -39.4211594203, 73575.8882343
0.0, 40.0, -40.0, 73575.8882343


==> fee_utility.csv <==
t, U, V
0.0, 0.0, 100000.0
0.0001001001001, 9.91030954344, 99003.992339
0.0002002002002, 19.6232042023, 98017.9049906
0.0003003003003, 29.1416333777, 97041.6391478
0.0004004004004, 38.4685073023, 96075.0969875
0.000500500500501, 47.6066975281, 95118.1816612
0.000600600600601, 56.5590374083, 94170.7972848
0.000700700700701, 65.3283225732, 93232.8489295
0.000800800800801, 73.9173114006, 92304.2426116
0.000900900900901, 82.3287254808, 91384.8852837
0.001001001001, 90.5652500754, 90474.6848253
0.0011011011011, 98.6295345711, 89573.5500332
0.0012012012012, 106.524192928, 88681.3906126
0.0013013013013, 114.251804123, 87798.1171682
0.0014014014014, 121.814912586, 86923.641195
0.0015015015015, 129.216028633, 86057.8750695
0.0016016016016, 136.457628894, 85200.7320409
0.0017017017017, 143.542156735, 84352.1262226
0.0018018018018, 150.472022672, 83511.9725832
0.0019019019019, 157.249604788, 82680.1869384
0.002002002002, 163.877249134, 81856.6859424
0.0021021021021, 170.357270137, 81041.3870793
0.0022022022022, 176.691950993, 80234.2086554
0.0023023023023, 182.883544062, 79435.0697905
0.0024024024024, 188.934271255, 78643.8904099
0.0025025025025, 194.846324416, 77860.5912365
0.0026026026026, 200.621865701, 77085.0937829
0.0027027027027, 206.263027955, 76317.3203433
0.0028028028028, 211.771915076, 75557.193986
0.0029029029029, 217.150602384, 74804.6385455
0.003003003003, 222.401136981, 74059.5786148
0.0031031031031, 227.525538106, 73321.9395381
0.0032032032032, 232.525797487, 72591.6474031
0.0033033033033, 237.403879691, 71868.6290337
0.0034034034034, 242.161722464, 71152.8119827
0.0035035035035, 246.801237072, 70444.1245243
0.0036036036036, 251.324308639, 69742.4956473
0.0037037037037, 255.732796473, 69047.8550477
0.0038038038038, 260.028534397, 68360.1331217
0.0039039039039, 264.21333107, 67679.2609587
0.004004004004, 268.288970309, 67005.1703347
0.0041041041041, 272.257211401, 66337.7937049
0.0042042042042, 276.119789419, 65677.0641974
0.0043043043043, 279.878415523, 65022.9156065
0.0044044044044, 283.534777274, 64375.2823857
0.0045045045045, 287.090538925, 63734.0996413
0.0046046046046, 290.547341722, 63099.3031262
0.0047047047047, 293.906804199, 62470.829233
0.0048048048048, 297.170522465, 61848.614988
0.0049049049049, 300.340070488, 61232.5980445
0.00500500500501, 303.417000385, 60622.7166769
0.00510510510511, 306.402842693, 60018.9097745
0.00520520520521, 309.299106649, 59421.1168351
0.00530530530531, 312.107280464, 58829.2779592
0.00540540540541, 314.828831588, 58243.3338438
0.00550550550551, 317.465206979, 57663.2257767
0.00560560560561, 320.017833364, 57088.8956304
0.00570570570571, 322.488117499, 56520.2858563
0.00580580580581, 324.877446426, 55957.3394792
0.00590590590591, 327.187187725, 55400.0000911
0.00600600600601, 329.418689766, 54848.211846
0.00610610610611, 331.573281952, 54301.9194541
0.00620620620621, 333.652274968, 53761.0681763
0.00630630630631, 335.656961018, 53225.6038186
0.00640640640641, 337.588614066, 52695.4727269
0.00650650650651, 339.44849007, 52170.6217816
0.00660660660661, 341.237827213, 51650.9983918
0.00670670670671, 342.957846135, 51136.5504909
0.00680680680681, 344.609750157, 50627.2265304
0.00690690690691, 346.194725507, 50122.9754756
0.00700700700701, 347.713941541, 49623.7468
0.00710710710711, 349.16855096, 49129.4904802
0.00720720720721, 350.559690027, 48640.1569912
0.00730730730731, 351.888478778, 48155.6973012
0.00740740740741, 353.156021236, 47676.0628669
0.00750750750751, 354.363405618, 47201.2056283
0.00760760760761, 355.511704536, 46731.0780041
0.00770770770771, 356.601975206, 46265.6328872
0.00780780780781, 357.635259645, 45804.8236392
0.00790790790791, 358.612584869, 45348.6040866
0.00800800800801, 359.534963089, 44896.9285158
0.00810810810811, 360.403391904, 44449.7516682
0.00820820820821, 361.218854492, 44007.0287363
0.00830830830831, 361.982319797, 43568.7153587
0.00840840840841, 362.694742717, 43134.7676159
0.00850850850851, 363.357064285, 42705.1420259
0.00860860860861, 363.970211853, 42279.7955397
0.00870870870871, 364.535099272, 41858.6855371
0.00880880880881, 365.052627064, 41441.7698223
0.00890890890891, 365.523682601, 41029.0066201
0.00900900900901, 365.949140278, 40620.3545709
0.00910910910911, 366.329861681, 40215.7727274
0.00920920920921, 366.666695757, 39815.2205501
0.00930930930931, 366.960478979, 39418.6579032
0.00940940940941, 367.212035512, 39026.0450506
0.00950950950951, 367.422177373, 38637.3426522
0.00960960960961, 367.591704594, 38252.5117593
0.00970970970971, 367.721405379, 37871.5138117
0.00980980980981, 367.812056258, 37494.3106328
0.00990990990991, 367.864422244, 37120.8644264
0.01001001001, 367.879256986, 36751.1377729
0.0101101101101, 367.857302917, 36385.0936252
0.0102102102102, 367.799291405, 36022.6953052
0.0103103103103, 367.705942896, 35663.9065003
0.0104104104104, 367.577967064, 35308.6912593
0.0105105105105, 367.416062952, 34957.0139894
0.0106106106106, 367.22091911, 34608.839452
0.0107107107107, 366.993213742, 34264.1327597
0.0108108108108, 366.733614837, 33922.8593724
0.0109109109109, 366.442780308, 33584.9850942
0.011011011011, 366.121358126, 33250.4760698
0.0111111111111, 365.769986453, 32919.2987808
0.0112112112112, 365.389293775, 32591.420043
0.0113113113113, 364.979899028, 32266.8070025
0.0114114114114, 364.542411726, 31945.4271328
0.0115115115115, 364.077432091, 31627.2482312
0.0116116116116, 363.585551176, 31312.2384159
0.0117117117117, 363.067350984, 31000.3661224
0.0118118118118, 362.523404596, 30691.6001009
0.0119119119119, 361.954276287, 30385.9094126
0.012012012012, 361.360521646, 30083.263427
0.0121121121121, 360.742687693, 29783.6318186
0.0122122122122, 360.101312994, 29486.984564
0.0123123123123, 359.436927774, 29193.2919387
0.0124124124124, 358.750054034, 28902.5245145
0.0125125125125, 358.041205657, 28614.6531561
0.0126126126126, 357.310888522, 28329.6490185
0.0127127127127, 356.559600609, 28047.483544
0.0128128128128, 355.787832109, 27768.1284592
0.0129129129129, 354.996065529, 27491.5557724
0.013013013013, 354.184775796, 27217.7377708
0.0131131131131, 353.354430359, 26946.6470174
0.0132132132132, 352.505489293, 26678.2563487
0.0133133133133, 351.638405399, 26412.5388717
0.0134134134134, 350.753624303, 26149.4679611
0.0135135135135, 349.851584552, 25889.0172569
0.0136136136136, 348.932717716, 25631.1606616
0.0137137137137, 347.997448477, 25375.8723378
0.0138138138138, 347.046194728, 25123.1267053
0.0139139139139, 346.079367665, 24872.8984386
0.014014014014, 345.097371877, 24625.1624647
0.0141141141141, 344.100605441, 24379.89396
0.0142142142142, 343.089460007, 24137.0683484
0.0143143143143, 342.06432089, 23896.6612985
0.0144144144144, 341.025567153, 23658.6487213
0.0145145145145, 339.973571701, 23423.0067675
0.0146146146146, 338.908701356, 23189.7118257
0.0147147147147, 337.831316951, 22958.7405193
0.0148148148148, 336.741773406, 22730.0697049
0.0149149149149, 335.640419812, 22503.6764693
0.015015015015, 334.527599514, 22279.5381276
0.0151151151151, 333.403650188, 22057.632221
0.0152152152152, 332.268903921, 21837.9365143
0.0153153153153, 331.123687289, 21620.4289936
0.0154154154154, 329.968321435, 21405.0878645
0.0155155155155, 328.80312214, 21191.8915495
0.0156156156156, 327.628399904, 20980.8186862
0.0157157157157, 326.444460018, 20771.8481247
0.0158158158158, 325.251602634, 20564.9589261
0.0159159159159, 324.050122842, 20360.1303597
0.016016016016, 322.840310735, 20157.3419015
0.0161161161161, 321.622451485, 19956.5732319
0.0162162162162, 320.396825411, 19757.8042337
0.0163163163163, 319.163708042, 19561.0149898
0.0164164164164, 317.923370195, 19366.185782
0.0165165165165, 316.676078029, 19173.2970879
0.0166166166166, 315.422093122, 18982.3295801
0.0167167167167, 314.16167253, 18793.2641232
0.0168168168168, 312.895068852, 18606.0817728
0.0169169169169, 311.622530293, 18420.7637729
0.017017017017, 310.344300728, 18237.2915545
0.0171171171171, 309.060619763, 18055.6467335
0.0172172172172, 307.771722794, 17875.8111088
0.0173173173173, 306.477841071, 17697.7666607
0.0174174174174, 305.179201753, 17521.4955489
0.0175175175175, 303.876027969, 17346.9801109
0.0176176176176, 302.568538876, 17174.2028601
0.0177177177177, 301.256949714, 17003.1464839
0.0178178178178, 299.941471864, 16833.7938423
0.0179179179179, 298.622312904, 16666.127966
0.018018018018, 297.29967666, 16500.1320546
0.0181181181181, 295.973763266, 16335.7894753
0.0182182182182, 294.644769213, 16173.0837606
0.0183183183183, 293.312887402, 16011.9986074
0.0184184184184, 291.978307199, 15852.5178746
0.0185185185185, 290.641214483, 15694.6255821
0.0186186186186, 289.301791697, 15538.3059089
0.0187187187187, 287.960217902, 15383.5431917
0.0188188188188, 286.61666882, 15230.3219229
0.0189189189189, 285.271316888, 15078.6267498
0.019019019019, 283.924331303, 14928.4424722
0.0191191191191, 282.575878071, 14779.7540415
0.0192192192192, 281.226120052, 14632.546559
0.0193193193193, 279.87521701, 14486.8052742
0.0194194194194, 278.523325653, 14342.5155839
0.0195195195195, 277.170599683, 14199.6630299
0.0196196196196, 275.817189836, 14058.2332983
0.0197197197197, 274.463243931, 13918.2122176
0.0198198198198, 273.108906909, 13779.5857577
0.0199199199199, 271.754320875, 13642.3400279
0.02002002002, 270.399625146, 13506.461276
0.0201201201201, 269.044956285, 13371.935887
0.0202202202202, 267.690448147, 13238.7503811
0.0203203203203, 266.336231918, 13106.8914131
0.0204204204204, 264.982436155, 12976.3457705
0.0205205205205, 263.629186824, 12847.1003725
0.0206206206206, 262.276607341, 12719.1422686
0.0207207207207, 260.924818609, 12592.4586372
0.0208208208208, 259.573939056, 12467.0367845
0.0209209209209, 258.224084673, 12342.864143
0.021021021021, 256.875369051, 12219.9282706
0.0211211211211, 255.527903413, 12098.2168488
0.0212212212212, 254.181796658, 11977.7176822
0.0213213213213, 252.837155389, 11858.4186964
0.0214214214214, 251.494083951, 11740.3079377
0.0215215215215, 250.152684466, 11623.3735712
0.0216216216216, 248.813056865, 11507.60388
0.0217217217217, 247.475298923, 11392.9872638
0.0218218218218, 246.139506291, 11279.5122378
0.0219219219219, 244.805772529, 11167.1674318
0.022022022022, 243.47418914, 11055.9415887
0.0221221221221, 242.144845598, 10945.8235634
0.0222222222222, 240.817829382, 10836.8023222
0.0223223223223, 239.493226007, 10728.8669409
0.0224224224224, 238.171119053, 10622.0066042
0.0225225225225, 236.851590195, 10516.2106047
0.0226226226226, 235.534719235, 10411.4683414
0.0227227227227, 234.220584127, 10307.7693191
0.0228228228228, 232.909261012, 10205.103147
0.0229229229229, 231.600824241, 10103.4595378
0.023023023023, 230.295346403, 10002.8283068
0.0231231231231, 228.992898358, 9903.19937056
0.0232232232232, 227.69354926, 9804.56274614
0.0233233233233, 226.397366583, 9706.90855006
0.0234234234234, 225.104416152, 9610.22699726
0.0235235235235, 223.814762165, 9514.50840013
0.0236236236236, 222.528467221, 9419.74316755
0.0237237237237, 221.245592346, 9325.92180396
0.0238238238238, 219.966197015, 9233.03490833
0.0239239239239, 218.690339181, 9141.0731733
0.024024024024, 217.418075296, 9050.0273842
0.0241241241241, 216.149460337, 8959.88841813
0.0242242242242, 214.88454783, 8870.64724307
0.0243243243243, 213.623389872, 8782.29491695
0.0244244244244, 212.366037154, 8694.82258676
0.0245245245245, 211.112538987, 8608.22148769
0.0246246246246, 209.862943321, 8522.4829422
0.0247247247247, 208.617296769, 8437.59835919
0.0248248248248, 207.375644626, 8353.55923312
0.0249249249249, 206.138030896, 8270.3571432
0.025025025025, 204.90449831, 8187.98375246
0.0251251251251, 203.675088344, 8106.430807
0.0252252252252, 202.449841247, 8025.69013513
0.0253253253253, 201.228796053, 7945.75364654
0.0254254254254, 200.011990611, 7866.61333149
0.0255255255255, 198.799461593, 7788.26126005
0.0256256256256, 197.591244524, 7710.68958124
0.0257257257257, 196.387373797, 7633.8905223
0.0258258258258, 195.18788269, 7557.85638786
0.0259259259259, 193.992803388, 7482.57955923
0.026026026026, 192.802167, 7408.05249358
0.0261261261261, 191.61600358, 7334.26772322
0.0262262262262, 190.434342138, 7261.21785481
0.0263263263263, 189.257210667, 7188.8955687
0.0264264264264, 188.084636154, 7117.29361809
0.0265265265265, 186.916644597, 7046.4048284
0.0266266266266, 185.753261028, 6976.22209649
0.0267267267267, 184.594509521, 6906.73838996
0.0268268268268, 183.440413219, 6837.94674647
0.0269269269269, 182.290994339, 6769.84027302
0.027027027027, 181.146274196, 6702.41214526
0.0271271271271, 180.006273218, 6635.65560682
0.0272272272272, 178.871010957, 6569.56396862
0.0273273273273, 177.74050611, 6504.1306082
0.0274274274274, 176.614776529, 6439.34896906
0.0275275275275, 175.49383924, 6375.21256001
0.0276276276276, 174.377710455, 6311.71495451
0.0277277277277, 173.266405589, 6248.84979002
0.0278278278278, 172.159939273, 6186.61076739
0.0279279279279, 171.058325366, 6124.99165019
0.028028028028, 169.961576972, 6063.98626412
0.0281281281281, 168.869706454, 6003.58849636
0.0282282282282, 167.782725445, 5943.79229501
0.0283283283283, 166.70064486, 5884.59166839
0.0284284284284, 165.623474916, 5825.98068456
0.0285285285285, 164.551225138, 5767.95347061
0.0286286286286, 163.483904372, 5710.50421216
0.0287287287287, 162.421520804, 5653.62715273
0.0288288288288, 161.364081965, 5597.31659316
0.0289289289289, 160.311594747, 5541.56689108
0.029029029029, 159.264065414, 5486.37246031
0.0291291291291, 158.221499615, 5431.72777029
0.0292292292292, 157.183902393, 5377.62734558
0.0293293293293, 156.1512782, 5324.06576523
0.0294294294294, 155.123630904, 5271.03766234
0.0295295295295, 154.100963804, 5218.53772341
0.0296296296296, 153.083279641, 5166.56068789
0.0297297297297, 152.070580605, 5115.10134763
0.0298298298298, 151.062868349, 5064.15454634
0.0299299299299, 150.060143999, 5013.71517909
0.03003003003, 149.062408162, 4963.77819181
0.0301301301301, 148.069660941, 4914.33858074
0.0302302302302, 147.08190194, 4865.39139199
0.0303303303303, 146.099130276, 4816.93172099
0.0304304304304, 145.12134459, 4768.95471202
0.0305305305305, 144.148543054, 4721.45555774
0.0306306306306, 143.180723383, 4674.42949867
0.0307307307307, 142.217882842, 4627.87182276
0.0308308308308, 141.260018256, 4581.77786486
0.0309309309309, 140.307126021, 4536.14300632
0.031031031031, 139.35920211, 4490.96267446
0.0311311311311, 138.416242084, 4446.23234217
0.0312312312312, 137.478241097, 4401.94752742
0.0313313313313, 136.545193909, 4358.10379281
0.0314314314314, 135.617094893, 4314.69674516
0.0315315315315, 134.693938042, 4271.72203503
0.0316316316316, 133.775716976, 4229.17535631
0.0317317317317, 132.862424956, 4187.05244576
0.0318318318318, 131.954054883, 4145.34908263
0.0319319319319, 131.050599313, 4104.06108819
0.032032032032, 130.152050461, 4063.18432534
0.0321321321321, 129.258400212, 4022.71469818
0.0322322322322, 128.369640122, 3982.64815161
0.0323323323323, 127.485761432, 3942.98067091
0.0324324324324, 126.606755071, 3903.70828135
0.0325325325325, 125.732611665, 3864.82704781
0.0326326326326, 124.863321545, 3826.33307433
0.0327327327327, 123.998874748, 3788.22250377
0.0328328328328, 123.139261032, 3750.49151742
0.0329329329329, 122.284469878, 3713.13633458
0.033033033033, 121.434490494, 3676.15321222
0.0331331331331, 120.589311828, 3639.5384446
0.0332332332332, 119.74892257, 3603.28836287
0.0333333333333, 118.913311158, 3567.39933473
0.0334334334334, 118.082465785, 3531.86776405
0.0335335335335, 117.256374408, 3496.69009055
0.0336336336336, 116.435024747, 3461.86278936
0.0337337337337, 115.618404299, 3427.38237077
0.0338338338338, 114.806500337, 3393.24537978
0.0339339339339, 113.999299919, 3359.44839584
0.034034034034, 113.196789893, 3325.98803245
0.0341341341341, 112.398956903, 3292.86093685
0.0342342342342, 111.605787393, 3260.06378965
0.0343343343343, 110.817267614, 3227.59330455
0.0344344344344, 110.033383626, 3195.44622797
0.0345345345345, 109.254121308, 3163.61933874
0.0346346346346, 108.479466359, 3132.10944776
0.0347347347347, 107.709404305, 3100.91339771
0.0348348348348, 106.943920503, 3070.02806271
0.0349349349349, 106.183000146, 3039.45034801
0.035035035035, 105.426628267, 3009.17718969
0.0351351351351, 104.674789747, 2979.20555435
0.0352352352352, 103.927469315, 2949.53243879
0.0353353353353, 103.184651553, 2920.15486974
0.0354354354354, 102.446320906, 2891.06990352
0.0355355355355, 101.712461677, 2862.2746258
0.0356356356356, 100.983058042, 2833.76615124
0.0357357357357, 100.258094045, 2805.54162328
0.0358358358358, 99.537553607, 2777.59821378
0.0359359359359, 98.8214205284, 2749.93312278
0.036036036036, 98.1096784939, 2722.54357821
0.0361361361361, 97.402311076, 2695.42683559
0.0362362362362, 96.6993017386, 2668.58017781
0.0363363363363, 96.0006338412, 2642.0009148
0.0364364364364, 95.3062906424, 2615.68638329
0.0365365365365, 94.6162553034, 2589.63394652
0.0366366366366, 93.9305108922, 2563.84099402
0.0367367367367, 93.2490403864, 2538.30494131
0.0368368368368, 92.5718266772, 2513.02322963
0.0369369369369, 91.8988525725, 2487.99332574
0.037037037037, 91.2301008005, 2463.21272161
0.0371371371371, 90.5655540128, 2438.6789342
0.0372372372372, 89.9051947878, 2414.38950519
0.0373373373373, 89.2490056336, 2390.34200075
0.0374374374374, 88.5969689916, 2366.5340113
0.0375375375375, 87.949067239, 2342.96315125
0.0376376376376, 87.3052826923, 2319.62705877
0.0377377377377, 86.66559761, 2296.52339555
0.0378378378378, 86.0299941956, 2273.6498466
0.0379379379379, 85.3984546004, 2251.00411994
0.038038038038, 84.7709609263, 2228.58394646
0.0381381381381, 84.1474952287, 2206.38707962
0.0382382382382, 83.528039519, 2184.41129527
0.0383383383383, 82.9125757674, 2162.65439143
0.0384384384384, 82.3010859053, 2141.11418801
0.0385385385385, 81.6935518283, 2119.78852666
0.0386386386386, 81.0899553983, 2098.67527054
0.0387387387387, 80.4902784458, 2077.77230407
0.0388388388388, 79.8945027731, 2057.07753274
0.0389389389389, 79.3026101558, 2036.58888292
0.039039039039, 78.7145823457, 2016.30430162
0.0391391391391, 78.1304010728, 1996.22175631
0.0392392392392, 77.5500480478, 1976.33923469
0.0393393393393, 76.9735049639, 1956.6547445
0.0394394394394, 76.4007534994, 1937.16631335
0.0395395395395, 75.8317753195, 1917.87198846
0.0396396396396, 75.2665520786, 1898.76983653
0.0397397397397, 74.705065422, 1879.85794349
0.0398398398398, 74.1472969884, 1861.13441436
0.0399399399399, 73.5932284115, 1842.59737301
0.04004004004, 73.0428413218, 1824.24496201
0.0401401401401, 72.496117349, 1806.07534244
0.0402402402402, 71.9530381233, 1788.08669366
0.0403403403403, 71.4135852776, 1770.27721321
0.0404404404404, 70.8777404488, 1752.64511654
0.0405405405405, 70.3454852802, 1735.18863691
0.0406406406406, 69.8168014228, 1717.90602516
0.0407407407407, 69.2916705367, 1700.79554954
0.0408408408408, 68.7700742934, 1683.85549557
0.0409409409409, 68.2519943768, 1667.08416583
0.041041041041, 67.7374124852, 1650.47987982
0.0411411411411, 67.2263103325, 1634.04097378
0.0412412412412, 66.71866965, 1617.76580049
0.0413413413413, 66.2144721875, 1601.65272918
0.0414414414414, 65.7136997151, 1585.7001453
0.0415415415415, 65.2163340244, 1569.90645037
0.0416416416416, 64.7223569301, 1554.27006185
0.0417417417417, 64.231750271, 1538.78941297
0.0418418418418, 63.7444959115, 1523.46295253
0.0419419419419, 63.2605757431, 1508.28914481
0.042042042042, 62.7799716854, 1493.26646937
0.0421421421421, 62.3026656873, 1478.39342094
0.0422422422422, 61.8286397283, 1463.66850921
0.0423423423423, 61.3578758199, 1449.09025872
0.0424424424424, 60.8903560063, 1434.65720873
0.0425425425425, 60.4260623659, 1420.36791303
0.0426426426426, 59.9649770124, 1406.2209398
0.0427427427427, 59.5070820954, 1392.21487151
0.0428428428428, 59.0523598022, 1378.34830473
0.0429429429429, 58.6007923581, 1364.61985002
0.043043043043, 58.1523620281, 1351.02813177
0.0431431431431, 57.7070511171, 1337.57178807
0.0432432432432, 57.2648419716, 1324.24947059
0.0433433433433, 56.8257169802, 1311.05984442
0.0434434434434, 56.3896585745, 1298.00158792
0.0435435435435, 55.9566492303, 1285.07339267
0.0436436436436, 55.5266714682, 1272.27396323
0.0437437437437, 55.0997078545, 1259.60201709
0.0438438438438, 54.675741002, 1247.0562845
0.0439439439439, 54.2547535709, 1234.63550837
0.044044044044, 53.8367282695, 1222.33844412
0.0441441441441, 53.421647855, 1210.16385957
0.0442442442442, 53.0094951342, 1198.11053482
0.0443443443443, 52.6002529642, 1186.17726211
0.0444444444444, 52.1939042534, 1174.3628457
0.0445445445445, 51.7904319617, 1162.66610179
0.0446446446446, 51.3898191013, 1151.08585835
0.0447447447447, 50.9920487378, 1139.62095501
0.0448448448448, 50.5971039901, 1128.27024299
0.0449449449449, 50.2049680317, 1117.03258494
0.045045045045, 49.8156240907, 1105.90685481
0.0451451451451, 49.429055451, 1094.89193782
0.0452452452452, 49.0452454522, 1083.98673024
0.0453453453453, 48.6641774905, 1073.19013936
0.0454454454454, 48.2858350193, 1062.50108335
0.0455455455455, 47.9102015496, 1051.91849117
0.0456456456456, 47.5372606504, 1041.44130241
0.0457457457457, 47.1669959493, 1031.06846725
0.0458458458458, 46.7993911329, 1020.79894633
0.0459459459459, 46.4344299473, 1010.63171062
0.046046046046, 46.0720961985, 1000.56574135
0.0461461461461, 45.712373753, 990.600029918
0.0462462462462, 45.3552465377, 980.73357773
0.0463463463463, 45.0006985408, 970.965396162
0.0464464464464, 44.6487138122, 961.29450643
0.0465465465465, 44.2992764633, 951.719939501
0.0466466466466, 43.9523706679, 942.240735993
0.0467467467467, 43.6079806625, 932.855946077
0.0468468468468, 43.2660907461, 923.564629388
0.0469469469469, 42.9266852813, 914.365854925
0.047047047047, 42.5897486938, 905.258700961
0.0471471471471, 42.2552654735, 896.242254947
0.0472472472472, 41.9232201739, 887.315613427
0.0473473473473, 41.5935974132, 878.47788194
0.0474474474474, 41.2663818738, 869.728174936
0.0475475475475, 40.9415583033, 861.065615683
0.0476476476476, 40.6191115139, 852.489336185
0.0477477477477, 40.2990263834, 843.998477087
0.0478478478478, 39.981287855, 835.592187597
0.0479479479479, 39.6658809373, 827.269625394
0.048048048048, 39.352790705, 819.029956548
0.0481481481481, 39.0420022987, 810.872355435
0.0482482482482, 38.7335009252, 802.796004654
0.0483483483483, 38.4272718577, 794.800094945
0.0484484484484, 38.1233004357, 786.88382511
0.0485485485485, 37.8215720656, 779.046401928
0.0486486486486, 37.5220722202, 771.287040083
0.0487487487487, 37.2247864395, 763.604962075
0.0488488488488, 36.9297003302, 755.999398153
0.0489489489489, 36.6367995662, 748.46958623
0.049049049049, 36.3460698886, 741.014771811
0.0491491491491, 36.0574971057, 733.634207915
0.0492492492492, 35.7710670931, 726.327155
0.0493493493493, 35.4867657938, 719.092880893
0.0494494494494, 35.2045792183, 711.930660709
0.0495495495495, 34.9244934444, 704.839776788
0.0496496496496, 34.6464946178, 697.819518613
0.0497497497497, 34.3705689515, 690.869182748
0.0498498498498, 34.0967027262, 683.98807276
0.0499499499499, 33.8248822901, 677.175499155
0.0500500500501, 33.5550940593, 670.430779305
0.0501501501502, 33.2873245173, 663.753237382
0.0502502502503, 33.0215602154, 657.142204287
0.0503503503504, 32.7577877725, 650.597017589
0.0504504504505, 32.495993875, 644.117021451
0.0505505505506, 32.2361652772, 637.701566572
0.0506506506507, 31.9782888006, 631.350010115
0.0507507507508, 31.7223513346, 625.061715646
0.0508508508509, 31.4683398359, 618.836053072
0.050950950951, 31.2162413288, 612.672398575
0.0510510510511, 30.9660429049, 606.570134548
0.0511511511512, 30.7177317231, 600.528649539
0.0512512512513, 30.47129501, 594.547338183
0.0513513513514, 30.2267200589, 588.625601146
0.0514514514515, 29.9839942305, 582.762845064
0.0515515515516, 29.7431049528, 576.958482482
0.0516516516517, 29.5040397204, 571.211931796
0.0517517517518, 29.266786095, 565.522617194
0.0518518518519, 29.0313317053, 559.889968602
0.051951951952, 28.7976642464, 554.313421622
0.0520520520521, 28.5657714803, 548.792417477
0.0521521521522, 28.3356412352, 543.326402956
0.0522522522523, 28.1072614061, 537.914830358
0.0523523523524, 27.880619954, 532.557157438
0.0524524524525, 27.6557049061, 527.252847351
0.0525525525526, 27.4325043558, 522.001368598
0.0526526526527, 27.2110064622, 516.802194977
0.0527527527528, 26.9911994505, 511.654805522
0.0528528528529, 26.7730716112, 506.558684461
0.052952952953, 26.5566113005, 501.513321157
0.0530530530531, 26.34180694, 496.518210057
0.0531531531532, 26.1286470164, 491.572850647
0.0532532532533, 25.9171200815, 486.676747395
0.0533533533534, 25.7072147521, 481.829409707
0.0534534534535, 25.4989197097, 477.030351873
0.0535535535536, 25.2922237004, 472.279093023
0.0536536536537, 25.0871155348, 467.575157075
0.0537537537538, 24.8835840875, 462.91807269
0.0538538538539, 24.6816182976, 458.307373222
0.053953953954, 24.4812071679, 453.742596673
0.0540540540541, 24.2823397648, 449.223285649
0.0541541541542, 24.0850052187, 444.748987309
0.0542542542543, 23.8891927229, 440.319253324
0.0543543543544, 23.6948915342, 435.933639828
0.0544544544545, 23.5020909723, 431.591707378
0.0545545545546, 23.3107804199, 427.293020908
0.0546546546547, 23.1209493221, 423.037149685
0.0547547547548, 22.9325871866, 418.823667265
0.0548548548549, 22.7456835832, 414.652151453
0.054954954955, 22.5602281439, 410.522184258
0.0550550550551, 22.3762105625, 406.433351853
0.0551551551552, 22.1936205943, 402.385244532
0.0552552552553, 22.0124480562, 398.37745667
0.0553553553554, 21.8326828263, 394.409586681
0.0554554554555, 21.6543148437, 390.481236982
0.0555555555556, 21.4773341082, 386.592013947
0.0556556556557, 21.3017306803, 382.741527872
0.0557557557558, 21.127494681, 378.929392932
0.0558558558559, 20.9546162912, 375.155227149
0.055955955956, 20.7830857519, 371.418652346
0.0560560560561, 20.6128933637, 367.719294114
0.0561561561562, 20.444029487, 364.056781774
0.0562562562563, 20.2764845411, 360.430748337
0.0563563563564, 20.1102490045, 356.840830471
0.0564564564565, 19.9453134147, 353.286668462
0.0565565565566, 19.7816683675, 349.767906179
0.0566566566567, 19.6193045172, 346.284191037
0.0567567567568, 19.4582125764, 342.835173966
0.0568568568569, 19.2983833154, 339.420509368
0.056956956957, 19.1398075623, 336.039855092
0.0570570570571, 18.9824762025, 332.692872391
0.0571571571572, 18.8263801788, 329.379225895
0.0572572572573, 18.6715104908, 326.098583571
0.0573573573574, 18.5178581949, 322.850616696
0.0574574574575, 18.3654144041, 319.634999821
0.0575575575576, 18.2141702876, 316.451410735
0.0576576576577, 18.0641170705, 313.299530441
0.0577577577578, 17.9152460338, 310.179043116
0.0578578578579, 17.7675485141, 307.089636084
0.057957957958, 17.6210159033, 304.030999782
0.0580580580581, 17.4756396481, 301.002827732
0.0581581581582, 17.3314112504, 298.004816508
0.0582582582583, 17.1883222663, 295.036665706
0.0583583583584, 17.0463643066, 292.098077913
0.0584584584585, 16.9055290359, 289.188758679
0.0585585585586, 16.7658081727, 286.308416488
0.0586586586587, 16.6271934892, 283.456762725
0.0587587587588, 16.4896768108, 280.633511653
0.0588588588589, 16.3532500162, 277.838380378
0.058958958959, 16.2179050368, 275.071088824
0.0590590590591, 16.0836338565, 272.331359706
0.0591591591592, 15.9504285119, 269.6189185
0.0592592592593, 15.8182810913, 266.933493416
0.0593593593594, 15.6871837353, 264.274815372
0.0594594594595, 15.5571286358, 261.642617965
0.0595595595596, 15.428108036, 259.036637446
0.0596596596597, 15.3001142307, 256.456612692
0.0597597597598, 15.1731395649, 253.902285182
0.0598598598599, 15.0471764349, 251.37339897
0.05995995996, 14.9222172868, 248.869700659
0.0600600600601, 14.7982546171, 246.390939375
0.0601601601602, 14.6752809722, 243.936866742
0.0602602602603, 14.553288948, 241.507236862
0.0603603603604, 14.4322711899, 239.101806281
0.0604604604605, 14.3122203923, 236.720333972
0.0605605605606, 14.1931292986, 234.362581311
0.0606606606607, 14.0749907007, 232.028312047
0.0607607607608, 13.957797439, 229.717292283
0.0608608608609, 13.841542402, 227.429290453
0.060960960961, 13.7262185259, 225.164077297
0.0610610610611, 13.6118187949, 222.921425837
0.0611611611612, 13.4983362402, 220.701111358
0.0612612612613, 13.3857639404, 218.502911381
0.0613613613614, 13.274095021, 216.326605644
0.0614614614615, 13.1633226539, 214.171976079
0.0615615615616, 13.0534400576, 212.038806789
0.0616616616617, 12.9444404967, 209.92688403
0.0617617617618, 12.8363172817, 207.835996182
0.0618618618619, 12.7290637688, 205.765933738
0.061961961962, 12.6226733594, 203.716489274
0.0620620620621, 12.5171395004, 201.687457434
0.0621621621622, 12.4124556834, 199.678634907
0.0622622622623, 12.3086154447, 197.689820406
0.0623623623624, 12.205612365, 195.72081465
0.0624624624625, 12.1034400694, 193.771420342
0.0625625625626, 12.0020922266, 191.84144215
0.0626626626627, 11.9015625493, 189.930686689
0.0627627627628, 11.8018447935, 188.038962499
0.0628628628629, 11.7029327585, 186.166080027
0.062962962963, 11.6048202864, 184.311851608
0.0630630630631, 11.5075012623, 182.476091446
0.0631631631632, 11.4109696137, 180.658615595
0.0632632632633, 11.3152193102, 178.859241944
0.0633633633634, 11.2202443635, 177.077790192
0.0634634634635, 11.1260388272, 175.314081835
0.0635635635636, 11.0325967963, 173.56794015
0.0636636636637, 10.9399124071, 171.839190169
0.0637637637638, 10.8479798371, 170.12765867
0.0638638638639, 10.7567933045, 168.433174156
0.063963963964, 10.666347068, 166.755566838
0.0640640640641, 10.5766354269, 165.094668617
0.0641641641642, 10.4876527205, 163.45031307
0.0642642642643, 10.3993933279, 161.82233543
0.0643643643644, 10.311851668, 160.210572572
0.0644644644645, 10.2250221991, 158.614862995
0.0645645645646, 10.1388994185, 157.035046808
0.0646646646647, 10.0534778628, 155.470965711
0.0647647647648, 9.96875210706, 153.922462982
0.0648648648649, 9.88471676491, 152.389383459
0.064964964965, 9.80136648828, 150.871573525
0.0650650650651, 9.71869596712, 149.368881095
0.0651651651652, 9.63669992922, 147.881155596
0.0652652652653, 9.55537313993, 146.408247957
0.0653653653654, 9.47471040199, 144.950010591
0.0654654654655, 9.39470655526, 143.506297381
0.0655655655656, 9.31535647653, 142.076963665
0.0656656656657, 9.23665507926, 140.661866222
0.0657657657658, 9.1585973134, 139.260863259
0.0658658658659, 9.08117816514, 137.873814392
0.065965965966, 9.0043926567, 136.500580638
0.0660660660661, 8.92823584608, 135.141024397
0.0661661661662, 8.8527028269, 133.795009441
0.0662662662663, 8.77778872813, 132.462400897
0.0663663663664, 8.70348871388, 131.143065236
0.0664664664665, 8.62979798323, 129.83687026
0.0665665665666, 8.55671176993, 128.543685085
0.0666666666667, 8.48422534227, 127.263380134
0.0667667667668, 8.41233400279, 125.995827118
0.0668668668669, 8.34103308813, 124.740899028
0.066966966967, 8.27031796879, 123.498470117
0.0670670670671, 8.2001840489, 122.268415893
0.0671671671672, 8.13062676604, 121.050613104
0.0672672672673, 8.06164159103, 119.844939724
0.0673673673674, 7.99322402768, 118.651274943
0.0674674674675, 7.92536961263, 117.469499155
0.0675675675676, 7.85807391511, 116.299493944
0.0676676676677, 7.79133253676, 115.141142074
0.0677677677678, 7.72514111139, 113.994327478
0.0678678678679, 7.65949530481, 112.858935243
0.067967967968, 7.59439081461, 111.734851602
0.0680680680681, 7.52982336995, 110.62196392
0.0681681681682, 7.46578873138, 109.520160685
0.0682682682683, 7.40228269059, 108.429331494
0.0683683683684, 7.33930107029, 107.349367046
0.0684684684685, 7.27683972394, 106.280159126
0.0685685685686, 7.21489453556, 105.221600599
0.0686686686687, 7.15346141958, 104.173585396
0.0687687687688, 7.09253632059, 103.136008505
0.0688688688689, 7.03211521317, 102.108765959
0.068968968969, 6.97219410169, 101.091754827
0.0690690690691, 6.91276902013, 100.084873204
0.0691691691692, 6.85383603184, 99.0880201998
0.0692692692693, 6.79539122941, 98.1010959275
0.0693693693694, 6.73743073445, 97.1240014966
0.0694694694695, 6.67995069737, 96.156639001
0.0695695695696, 6.62294729724, 95.19891151
0.0696696696697, 6.56641674159, 94.2507230582
0.0697697697698, 6.51035526619, 93.311978636
0.0698698698699, 6.45475913491, 92.3825841801
0.06996996997, 6.39962463948, 91.4624465642
0.0700700700701, 6.34494809937, 90.5514735895
0.0701701701702, 6.29072586154, 89.6495739754
0.0702702702703, 6.23695430031, 88.7566573506
0.0703703703704, 6.18362981715, 87.8726342437
0.0704704704705, 6.1307488405, 86.9974160747
0.0705705705706, 6.0783078256, 86.1309151458
0.0706706706707, 6.0263032543, 85.2730446324
0.0707707707708, 5.9747316349, 84.4237185751
0.0708708708709, 5.92358950193, 83.5828518704
0.070970970971, 5.87287341603, 82.7503602625
0.0710710710711, 5.82257996373, 81.9261603348
0.0711711711712, 5.77270575731, 81.1101695015
0.0712712712713, 5.72324743459, 80.3023059994
0.0713713713714, 5.67420165878, 79.5024888797
0.0714714714715, 5.6255651183, 78.7106379998
0.0715715715716, 5.57733452662, 77.9266740153
0.0716716716717, 5.52950662207, 77.1505183721
0.0717717717718, 5.48207816768, 76.3820932986
0.0718718718719, 5.43504595103, 75.6213217977
0.071971971972, 5.38840678405, 74.8681276393
0.0720720720721, 5.34215750287, 74.1224353524
0.0721721721722, 5.29629496767, 73.3841702177
0.0722722722723, 5.25081606246, 72.6532582604
0.0723723723724, 5.205717695, 71.9296262422
0.0724724724725, 5.16099679657, 71.2132016543
0.0725725725726, 5.11665032181, 70.5039127102
0.0726726726727, 5.07267524861, 69.8016883383
0.0727727727728, 5.02906857789, 69.1064581749
0.0728728728729, 4.9858273335, 68.4181525572
0.072972972973, 4.942948562, 67.7367025163
0.0730730730731, 4.90042933253, 67.0620397699
0.0731731731732, 4.85826673669, 66.3940967162
0.0732732732733, 4.8164578883, 65.7328064264
0.0733733733734, 4.77499992333, 65.0781026386
0.0734734734735, 4.7338899997, 64.4299197507
0.0735735735736, 4.69312529713, 63.788192814
0.0736736736737, 4.65270301699, 63.1528575268
0.0737737737738, 4.61262038216, 62.5238502277
0.0738738738739, 4.57287463688, 61.9011078894
0.073973973974, 4.53346304657, 61.2845681126
0.0740740740741, 4.49438289772, 60.6741691192
0.0741741741742, 4.45563149772, 60.0698497465
0.0742742742743, 4.41720617471, 59.4715494411
0.0743743743744, 4.37910427744, 58.8792082526
0.0744744744745, 4.34132317515, 58.2927668276
0.0745745745746, 4.30386025737, 57.7121664042
0.0746746746747, 4.26671293383, 57.1373488055
0.0747747747748, 4.22987863426, 56.5682564341
0.0748748748749, 4.19335480833, 56.0048322663
0.074974974975, 4.15713892542, 55.4470198464
0.0750750750751, 4.12122847455, 54.894763281
0.0751751751752, 4.08562096418, 54.3480072332
0.0752752752753, 4.05031392212, 53.8066969176
0.0753753753754, 4.01530489538, 53.2707780941
0.0754754754755, 3.98059145002, 52.7401970632
0.0755755755756, 3.94617117101, 52.2149006601
0.0756756756757, 3.91204166211, 51.6948362493
0.0757757757758, 3.87820054574, 51.1799517199
0.0758758758759, 3.84464546284, 50.6701954799
0.075975975976, 3.81137407271, 50.1655164511
0.0760760760761, 3.77838405292, 49.6658640641
0.0761761761762, 3.74567309916, 49.1711882531
0.0762762762763, 3.7132389251, 48.6814394511
0.0763763763764, 3.68107926227, 48.1965685847
0.0764764764765, 3.64919185995, 47.7165270692
0.0765765765766, 3.61757448499, 47.241266804
0.0766766766767, 3.58622492175, 46.7707401675
0.0767767767768, 3.55514097192, 46.3049000123
0.0768768768769, 3.5243204544, 45.8436996608
0.076976976977, 3.49376120522, 45.3870929001
0.0770770770771, 3.46346107736, 44.9350339777
0.0771771771772, 3.43341794066, 44.4874775968
0.0772772772773, 3.40362968167, 44.0443789118
0.0773773773774, 3.37409420358, 43.6056935236
0.0774774774775, 3.34480942603, 43.1713774754
0.0775775775776, 3.31577328504, 42.7413872484
0.0776776776777, 3.28698373288, 42.315679757
0.0777777777778, 3.25843873793, 41.8942123448
0.0778778778779, 3.2301362846, 41.4769427804
0.077977977978, 3.20207437316, 41.0638292527
0.0780780780781, 3.17425101968, 40.6548303675
0.0781781781782, 3.14666425588, 40.2499051424
0.0782782782783, 3.11931212902, 39.8490130037
0.0783783783784, 3.09219270178, 39.4521137813
0.0784784784785, 3.06530405217, 39.0591677056
0.0785785785786, 3.03864427341, 38.670135403
0.0786786786787, 3.01221147377, 38.2849778918
0.0787787787788, 2.98600377655, 37.903656579
0.0788788788789, 2.96001931987, 37.5261332557
0.078978978979, 2.93425625664, 37.1523700936
0.0790790790791, 2.90871275441, 36.7823296412
0.0791791791792, 2.88338699527, 36.4159748201
0.0792792792793, 2.85827717572, 36.0532689211
0.0793793793794, 2.83338150663, 35.6941756006
0.0794794794795, 2.80869821305, 35.3386588771
0.0795795795796, 2.78422553416, 34.9866831274
0.0796796796797, 2.75996172314, 34.6382130831
0.0797797797798, 2.73590504707, 34.2932138271
0.0798798798799, 2.71205378685, 33.9516507902
0.07997997998, 2.68840623705, 33.6134897473
0.0800800800801, 2.66496070585, 33.2786968143
0.0801801801802, 2.64171551492, 32.9472384446
0.0802802802803, 2.61866899933, 32.6190814256
0.0803803803804, 2.59581950742, 32.2941928756
0.0804804804805, 2.57316540074, 31.9725402405
0.0805805805806, 2.55070505392, 31.6540912903
0.0806806806807, 2.52843685461, 31.338814116
0.0807807807808, 2.50635920332, 31.0266771266
0.0808808808809, 2.48447051338, 30.7176490454
0.080980980981, 2.46276921084, 30.4116989077
0.0810810810811, 2.44125373433, 30.1087960567
0.0811811811812, 2.419922535, 29.8089101413
0.0812812812813, 2.39877407643, 29.5120111127
0.0813813813814, 2.37780683451, 29.2180692211
0.0814814814815, 2.35701929738, 28.9270550132
0.0815815815816, 2.3364099653, 28.6389393292
0.0816816816817, 2.31597735059, 28.3536932995
0.0817817817818, 2.29571997752, 28.071288342
0.0818818818819, 2.27563638224, 27.7916961596
0.081981981982, 2.25572511265, 27.5148887367
0.0820820820821, 2.23598472836, 27.240838337
0.0821821821822, 2.21641380057, 26.9695175002
0.0822822822823, 2.19701091198, 26.7008990398
0.0823823823824, 2.17777465673, 26.4349560398
0.0824824824825, 2.15870364028, 26.1716618525
0.0825825825826, 2.13979647935, 25.9109900954
0.0826826826827, 2.12105180181, 25.652914649
0.0827827827828, 2.10246824662, 25.3974096538
0.0828828828829, 2.08404446373, 25.144449508
0.082982982983, 2.06577911399, 24.8940088646
0.0830830830831, 2.04767086909, 24.6460626292
0.0831831831832, 2.02971841146, 24.4005859572
0.0832832832833, 2.01192043418, 24.1575542518
0.0833833833834, 1.99427564093, 23.9169431607
0.0834834834835, 1.97678274586, 23.6787285746
0.0835835835836, 1.95944047357, 23.4428866239
0.0836836836837, 1.94224755897, 23.2093936772
0.0837837837838, 1.92520274725, 22.9782263381
0.0838838838839, 1.90830479375, 22.7493614434
0.083983983984, 1.89155246395, 22.5227760606
0.0840840840841, 1.87494453332, 22.2984474856
0.0841841841842, 1.8584797873, 22.0763532403
0.0842842842843, 1.84215702118, 21.8564710708
0.0843843843844, 1.82597504006, 21.6387789445
0.0844844844845, 1.80993265875, 21.4232550485
0.0845845845846, 1.7940287017, 21.209877787
0.0846846846847, 1.77826200293, 20.9986257793
0.0847847847848, 1.76263140597, 20.7894778578
0.0848848848849, 1.74713576374, 20.5824130657
0.084984984985, 1.73177393853, 20.3774106547
0.0850850850851, 1.7165448019, 20.1744500835
0.0851851851852, 1.70144723462, 19.9735110151
0.0852852852853, 1.68648012658, 19.7745733152
0.0853853853854, 1.67164237675, 19.5776170501
0.0854854854855, 1.65693289306, 19.3826224844
0.0855855855856, 1.6423505924, 19.1895700796
0.0856856856857, 1.62789440047, 18.9984404915
0.0857857857858, 1.61356325179, 18.8092145687
0.0858858858859, 1.59935608957, 18.6218733506
0.085985985986, 1.58527186569, 18.4363980654
0.0860860860861, 1.57130954057, 18.2527701283
0.0861861861862, 1.55746808319, 18.0709711395
0.0862862862863, 1.54374647094, 17.8909828825
0.0863863863864, 1.53014368961, 17.7127873224
0.0864864864865, 1.51665873329, 17.5363666037
0.0865865865866, 1.50329060433, 17.3617030488
0.0866866866867, 1.49003831326, 17.1887791564
0.0867867867868, 1.47690087873, 17.0175775992
0.0868868868869, 1.46387732744, 16.8480812225
0.086986986987, 1.45096669412, 16.6802730428
0.0870870870871, 1.43816802138, 16.5141362455
0.0871871871872, 1.42548035973, 16.3496541833
0.0872872872873, 1.41290276748, 16.1868103751
0.0873873873874, 1.40043431068, 16.0255885037
0.0874874874875, 1.38807406309, 15.8659724145
0.0875875875876, 1.37582110606, 15.7079461137
0.0876876876877, 1.36367452852, 15.5514937671
0.0877877877878, 1.35163342692, 15.3965996977
0.0878878878879, 1.33969690513, 15.2432483852
0.087987987988, 1.32786407442, 15.0914244635
0.0880880880881, 1.31613405339, 14.9411127197
0.0881881881882, 1.30450596791, 14.7922980924
0.0882882882883, 1.29297895106, 14.6449656701
0.0883883883884, 1.28155214308, 14.4991006901
0.0884884884885, 1.27022469131, 14.3546885365
0.0885885885886, 1.25899575015, 14.2117147389
0.0886886886887, 1.24786448094, 14.0701649714
0.0887887887888, 1.23683005202, 13.9300250503
0.0888888888889, 1.22589163855, 13.7912809337
0.088988988989, 1.21504842254, 13.653918719
0.0890890890891, 1.20429959278, 13.5179246425
0.0891891891892, 1.19364434475, 13.3832850775
0.0892892892893, 1.18308188061, 13.2499865328
0.0893893893894, 1.17261140912, 13.1180156519
0.0894894894895, 1.16223214561, 12.987359211
0.0895895895896, 1.1519433119, 12.8580041183
0.0896896896897, 1.14174413627, 12.7299374122
0.0897897897898, 1.13163385341, 12.6031462604
0.0898898898899, 1.12161170434, 12.4776179581
0.08998998999, 1.1116769364, 12.3533399273
0.0900900900901, 1.10182880318, 12.2302997153
0.0901901901902, 1.09206656445, 12.1084849931
0.0902902902903, 1.08238948614, 11.987883555
0.0903903903904, 1.07279684031, 11.8684833164
0.0904904904905, 1.06328790503, 11.7502723133
0.0905905905906, 1.05386196439, 11.6332387009
0.0906906906907, 1.04451830846, 11.5173707522
0.0907907907908, 1.03525623318, 11.4026568571
0.0908908908909, 1.02607504037, 11.2890855213
0.090990990991, 1.01697403768, 11.1766453646
0.0910910910911, 1.00795253851, 11.0653251206
0.0911911911912, 0.999009861979, 10.9551136347
0.0912912912913, 0.990145332892, 10.8459998636
0.0913913913914, 0.98135828168, 10.737972874
0.0914914914915, 0.972648044364, 10.6310218416
0.0915915915916, 0.964013962499, 10.5251360496
0.0916916916917, 0.955455383142, 10.4203048882
0.0917917917918, 0.946971658798, 10.3165178532
0.0918918918919, 0.938562147383, 10.213764545
0.091991991992, 0.930226212174, 10.1120346677
0.0920920920921, 0.921963221773, 10.0113180277
0.0921921921922, 0.913772550058, 9.91160453321
0.0922922922923, 0.905653576146, 9.81288419273
0.0923923923924, 0.897605684344, 9.7151471144
0.0924924924925, 0.889628264114, 9.61838350487
0.0925925925926, 0.881720710027, 9.52258366829
0.0926926926927, 0.873882421725, 9.42773800543
0.0927927927928, 0.866112803876, 9.33383701264
0.0928928928929, 0.858411266136, 9.24087128093
0.092992992993, 0.850777223111, 9.14883149503
0.0930930930931, 0.843210094312, 9.05770843245
0.0931931931932, 0.835709304117, 8.96749296255
0.0932932932933, 0.828274281735, 8.87817604564
0.0933933933934, 0.820904461163, 8.78974873207
0.0934934934935, 0.813599281148, 8.70220216132
0.0935935935936, 0.806358185149, 8.61552756111
0.0936936936937, 0.7991806213, 8.52971624657
0.0937937937938, 0.79206604237, 8.44475961929
0.0938938938939, 0.785013905726, 8.36064916653
0.093993993994, 0.778023673298, 8.27737646032
0.0940940940941, 0.771094811537, 8.19493315665
0.0941941941942, 0.764226791383, 8.1133109946
0.0942942942943, 0.757419088227, 8.03250179553
0.0943943943944, 0.750671181874, 7.95249746228
0.0944944944945, 0.743982556509, 7.87328997831
0.0945945945946, 0.737352700658, 7.79487140695
0.0946946946947, 0.730781107156, 7.71723389058
0.0947947947948, 0.72426727311, 7.64036964981
0.0948948948949, 0.717810699866, 7.56427098277
0.094994994995, 0.711410892973, 7.48893026428
0.0950950950951, 0.705067362149, 7.41433994512
0.0951951951952, 0.698779621246, 7.34049255126
0.0952952952953, 0.692547188218, 7.26738068309
0.0953953953954, 0.686369585089, 7.19499701473
0.0954954954955, 0.680246337915, 7.12333429326
0.0955955955956, 0.674176976754, 7.05238533798
0.0956956956957, 0.668161035634, 6.98214303973
0.0957957957958, 0.662198052519, 6.91260036015
0.0958958958959, 0.656287569278, 6.84375033099
0.095995995996, 0.650429131652, 6.77558605339
0.0960960960961, 0.644622289223, 6.70810069722
0.0961961961962, 0.638866595381, 6.64128750037
0.0962962962963, 0.633161607297, 6.57513976808
0.0963963963964, 0.627506885885, 6.50965087227
0.0964964964965, 0.62190199578, 6.44481425088
0.0965965965966, 0.6163465053, 6.3806234072
0.0966966966967, 0.61083998642, 6.31707190925
0.0967967967968, 0.605382014739, 6.25415338908
0.0968968968969, 0.599972169454, 6.19186154219
0.096996996997, 0.594610033327, 6.13019012687
0.0970970970971, 0.58929519266, 6.06913296358
0.0971971971972, 0.584027237258, 6.0086839343
0.0972972972973, 0.57880576041, 5.94883698199
0.0973973973974, 0.573630358853, 5.88958610991
0.0974974974975, 0.568500632748, 5.83092538106
0.0975975975976, 0.563416185647, 5.77284891755
0.0976976976977, 0.558376624472, 5.71535090008
0.0977977977978, 0.553381559481, 5.65842556726
0.0978978978979, 0.548430604243, 5.60206721512
0.097997997998, 0.543523375611, 5.54627019648
0.0980980980981, 0.538659493695, 5.49102892042
0.0981981981982, 0.533838581835, 5.43633785171
0.0982982982983, 0.529060266571, 5.38219151023
0.0983983983984, 0.524324177624, 5.32858447046
0.0984984984985, 0.519629947861, 5.27551136091
0.0985985985986, 0.514977213278, 5.2229668636
0.0986986986987, 0.510365612965, 5.1709457135
0.0987987987988, 0.505794789087, 5.11944269805
0.0988988988989, 0.501264386857, 5.06845265658
0.098998998999, 0.496774054509, 5.01797047983
0.0990990990991, 0.492323443276, 4.96799110942
0.0991991991992, 0.487912207361, 4.91850953737
0.0992992992993, 0.483540003917, 4.86952080557
0.0993993993994, 0.479206493019, 4.8210200053
0.0994994994995, 0.474911337642, 4.7730022767
0.0995995995996, 0.470654203636, 4.72546280837
0.0996996996997, 0.466434759703, 4.67839683678
0.0997997997998, 0.462252677371, 4.63179964587
0.0998998998999, 0.458107630974, 4.58566656656
0.1, 0.453999297625, 4.53999297625


==> market_volume_spread.csv <==
symbol volume spread
btcoidIDR 891.661509508 0.00103148426325
bitbayUSD 1.58572916 0.0332429892862
zyadoEUR 1518.68686856 0.000949081718712
bitcurexPLN 719.411125136 0.00367073540667
localbtcNZD 13.0979409449 0.0512212953476
fybsgSGD 3.19576775116 0.0463412195686
localbtcCZK 1.2635 0.0198016397952
btceRUR 500.866241858 0.00539435284267
bitbayEUR 1.51880282051 0.129011358239
btceUSD 7431.82792748 0.000600208141613
itbitUSD 6977.56070133 0.000883951999024
bit2cILS 18.9273349936 0.0246354579866
cotrUSD 1.37523849545 0.0725603139713
virtexCAD 178.576568 0.0134236321547
bitcurexEUR 239.250124322 0.0154315861792
bitfinexUSD 14249.9120474 0.000572201187435
krakenUSD 94.7256635581 0.00944156754723
vcxUSD 0.01403662 0.256
btcdeEUR 642.457196122 0.00790689032721
btcmarketsAUD 184.525695164 0.00796287103828
btcnCNY 39678.5959924 0.00030307147745
hitbtcEUR 358.024977778 0.00690346659034
mrcdBRL 87.1224716482 0.0131243837376
btceEUR 134.776952055 0.00705269529596
localbtcILS 0.4083 0.0508558670305
krakenLTC 26.4432986063 0.00891850569545
bitkonanUSD 47.2167694355 0.0543822278081
okcoinCNY 486807.530687 5.16168335943e-05
rockEUR 152.976622222 0.00441080626941
bitnzNZD 14.3872487231 0.025096850578
cbxUSD 7.53034843807 0.0388149674427
hitbtcUSD 330.3716 0.00478473717473
krakenNMC 0.272838935 0.027769869773
coinfloorGBP 354.176021333 0.00528935969542
localbtcMXN 18.89635 0.00896932689121
rockUSD 12.2269333333 0.0134941345924
itbitEUR 1677.16871289 0.00113141529119
itbitSGD 337.091390667 0.00132424719777
bitmarketplPLN 266.441232016 0.00472088913521
krakenEUR 5438.80995896 0.00131942411015
krakenXRP 10.5001820448 0.0268679279955
fybseSEK 4.61384352916 0.0184724364828
localbtcTHB 88.7003666667 0.0185065804185
bitstampUSD 20709.3863716 0.00194716347886
bitbayPLN 338.228308937 0.00511254686323


==> security_utility.csv <==
s, U, V
0.0, 367.879441171, 36787.9441171
0.1001001001, 402.821017306, 40292.1117406
0.2002002002, 434.424763336, 43462.4963537
0.3003003003, 463.008618101, 46330.8918401
0.4004004004, 488.860235759, 48926.063616
0.500500500501, 512.239870508, 51274.0371009
0.600600600601, 533.382986511, 53398.3587111
0.700700700701, 552.502619226, 55320.3319927
0.800800800801, 569.791511815, 57059.2312616
0.900900900901, 585.424048045, 58632.4948946
1.001001001, 599.558001079, 60055.900208
1.1011011011, 612.336115689, 61343.7216791
1.2012012012, 623.88753976, 62508.8740961
1.3013013013, 634.329119431, 63563.0420732
1.4014014014, 643.766570879, 64516.797228
1.5015015015, 652.295540482, 65379.7041983
1.6016016016, 660.002563999, 66160.4165601
1.7017017017, 666.965934386, 66866.7636087
1.8018018018, 673.256486946, 67505.8288748
1.9019019019, 678.938309699, 68084.0211601
2.002002002, 684.069386077, 68607.1388079
2.1021021021, 688.702176408, 69080.427851
2.2022022022, 692.884144008, 69508.634621
2.3023023023, 696.658231164, 69896.0533466
2.4024024024, 700.063289774, 70246.5692176
2.5025025025, 703.134470969, 70563.6973471
2.6026026026, 705.903577625, 70850.6180228
2.7027027027, 708.399383295, 71110.2085998
2.8028028028, 710.647920759, 71345.0723562
2.9029029029, 712.672743092, 71557.5645995
3.003003003, 714.495159867, 71749.816287
3.1031031031, 716.13445085, 71923.7553953
3.2032032032, 717.60805935, 72081.1262553
3.3033033033, 718.931767146, 72223.5070449
3.4034034034, 720.119852752, 72352.3256156
3.5035035035, 721.18523461, 72468.8738114
3.6036036036, 722.139600638, 72574.3204242
3.7037037037, 722.993525444, 72669.7229148
3.8038038038, 723.756576371, 72756.0380175
3.9039039039, 724.437409442, 72834.1313346
4.004004004, 725.043856167, 72904.7860171
4.1041041041, 725.58300208, 72968.7106184
4.2042042042, 726.061257796, 73026.5462
4.3043043043, 726.484423297, 73078.8727602
4.4044044044, 726.857746101, 73126.2150505
4.5045045045, 727.185973881, 73169.0478386
4.6046046046, 727.47340208, 73207.8006685
4.7047047047, 727.723916988, 73242.8621693
4.8048048048, 727.941034711, 73274.5839516
4.9049049049, 728.127936436, 73303.2841341
5.00500500501, 728.287500334, 73329.2505339
5.10510510511, 728.422330416, 73352.7435522
5.20520520521, 728.534782659, 73373.9987864
5.30530530531, 728.626988621, 73393.2293926
5.40540540541, 728.700876825, 73410.628223
5.50550550551, 728.758192094, 73426.3697599
5.60560560561, 728.800513053, 73440.6118659
5.70570570571, 728.829267957, 73453.4973663
5.80580580581, 728.845749017, 73465.1554822
5.90590590591, 728.851125353, 73475.7031259
6.00600600601, 728.846454726, 73485.2460732
6.10610610611, 728.832694141, 73493.8800247
6.20620620621, 728.810709445, 73501.6915652
6.30630630631, 728.781284011, 73508.7590317
6.40640640641, 728.745126592, 73515.1532999
6.50650650651, 728.702878431, 73520.9384938
6.60660660661, 728.655119691, 73526.1726298
6.70670670671, 728.602375271, 73530.9081978
6.80680680681, 728.545120073, 73535.192688
6.90690690691, 728.483783764, 73539.0690671
7.00700700701, 728.418755081, 73542.5762088
7.10710710711, 728.350385735, 73545.7492842
7.20720720721, 728.278993935, 73548.6201142
7.30730730731, 728.204867578, 73551.2174886
7.40740740741, 728.128267141, 73553.5674549
7.50750750751, 728.049428287, 73555.6935794
7.60760760761, 727.968564232, 73557.617184
7.70770770771, 727.885867883, 73559.3575591
7.80780780781, 727.801513772, 73560.932158
7.90790790791, 727.715659806, 73562.3567714
8.00800800801, 727.628448851, 73563.6456859
8.10810810811, 727.540010164, 73564.8118272
8.20820820821, 727.450460691, 73565.8668899
8.30830830831, 727.359906237, 73566.8214545
8.40840840841, 727.26844253, 73567.6850939
8.50850850851, 727.17615618, 73568.4664689
8.60860860861, 727.083125546, 73569.1734154
8.70870870871, 726.989421522, 73569.8130231
8.80880880881, 726.895108252, 73570.3917061
8.90890890891, 726.800243768, 73570.9152677
9.00900900901, 726.704880576, 73571.3889585
9.10910910911, 726.609066178, 73571.8175287
9.20920920921, 726.512843553, 73572.2052762
9.30930930931, 726.416251586, 73572.5560896
9.40940940941, 726.319325459, 73572.8734869
9.50950950951, 726.222097001, 73573.1606511
9.60960960961, 726.12459501, 73573.420462
9.70970970971, 726.026845541, 73573.655525
9.80980980981, 725.928872167, 73573.8681976
9.90990990991, 725.830696215, 73574.0606125
10.01001001, 725.732336982, 73574.2346992
10.1101101101, 725.633811926, 73574.3922037
10.2102102102, 725.535136843, 73574.5347053
10.3103103103, 725.436326022, 73574.6636332
10.4104104104, 725.337392393, 73574.7802803
10.5105105105, 725.238347654, 73574.8858164
10.6106106106, 725.139202388, 73574.9812999
10.7107107107, 725.039966172, 73575.0676882
10.8108108108, 724.940647668, 73575.1458478
10.9109109109, 724.841254714, 73575.2165625
11.011011011, 724.741794402, 73575.2805413
11.1111111111, 724.642273149, 73575.338426
11.2112112112, 724.542696759, 73575.390797
11.3113113113, 724.443070483, 73575.4381795
11.4114114114, 724.343399075, 73575.4810486
11.5115115115, 724.243686832, 73575.5198343
11.6116116116, 724.143937644, 73575.5549256
11.7117117117, 724.044155031, 73575.5866743
11.8118118118, 723.944342176, 73575.6153988
11.9119119119, 723.844501961, 73575.6413873
12.012012012, 723.74463699, 73575.6649002
12.1121121121, 723.644749623, 73575.6861735
12.2122122122, 723.544841992, 73575.7054204
12.3123123123, 723.444916028, 73575.722834
12.4124124124, 723.344973477, 73575.7385889
12.5125125125, 723.245015919, 73575.7528431
12.6126126126, 723.145044783, 73575.7657395
12.7127127127, 723.045061363, 73575.7774076
12.8128128128, 722.945066829, 73575.7879641
12.9129129129, 722.845062239, 73575.7975152
13.013013013, 722.745048552, 73575.8061565
13.1131131131, 722.645026633, 73575.8139746
13.2132132132, 722.544997268, 73575.8210481
13.3133133133, 722.444961165, 73575.8274478
13.4134134134, 722.344918966, 73575.8332379
13.5135135135, 722.244871251, 73575.8384765
13.6136136136, 722.144818547, 73575.8432161
13.7137137137, 722.044761328, 73575.8475042
13.8138138138, 721.944700025, 73575.8513839
13.9139139139, 721.844635026, 73575.854894
14.014014014, 721.744566684, 73575.8580698
14.1141141141, 721.644495316, 73575.860943
14.2142142142, 721.544421212, 73575.8635426
14.3143143143, 721.444344631, 73575.8658946
14.4144144144, 721.344265811, 73575.8680225
14.5145145145, 721.244184963, 73575.8699477
14.6146146146, 721.144102281, 73575.8716896
14.7147147147, 721.04401794, 73575.8732655
14.8148148148, 720.943932099, 73575.8746913
14.9149149149, 720.843844899, 73575.8759813
15.015015015, 720.74375647, 73575.8771485
15.1151151151, 720.643666929, 73575.8782044
15.2152152152, 720.543576383, 73575.8791598
15.3153153153, 720.443484927, 73575.8800242
15.4154154154, 720.343392647, 73575.8808062
15.5155155155, 720.243299622, 73575.8815138
15.6156156156, 720.143205924, 73575.8821539
15.7157157157, 720.043111615, 73575.8827331
15.8158158158, 719.943016755, 73575.8832571
15.9159159159, 719.842921396, 73575.8837312
16.016016016, 719.742825585, 73575.8841601
16.1161161161, 719.642729366, 73575.8845482
16.2162162162, 719.542632777, 73575.8848993
16.3163163163, 719.442535854, 73575.885217
16.4164164164, 719.342438627, 73575.8855044
16.5165165165, 719.242341128, 73575.8857644
16.6166166166, 719.14224338, 73575.8859997
16.7167167167, 719.042145409, 73575.8862125
16.8168168168, 718.942047234, 73575.8864051
16.9169169169, 718.841948877, 73575.8865794
17.017017017, 718.741850353, 73575.886737
17.1171171171, 718.641751679, 73575.8868796
17.2172172172, 718.541652869, 73575.8870086
17.3173173173, 718.441553937, 73575.8871254
17.4174174174, 718.341454893, 73575.887231
17.5175175175, 718.241355748, 73575.8873266
17.6176176176, 718.141256513, 73575.887413
17.7177177177, 718.041157195, 73575.8874913
17.8178178178, 717.941057803, 73575.887562
17.9179179179, 717.840958343, 73575.8876261
18.018018018, 717.740858822, 73575.887684
18.1181181181, 717.640759246, 73575.8877364
18.2182182182, 717.54065962, 73575.8877839
18.3183183183, 717.440559949, 73575.8878268
18.4184184184, 717.340460237, 73575.8878656
18.5185185185, 717.240360488, 73575.8879007
18.6186186186, 717.140260706, 73575.8879325
18.7187187187, 717.040160893, 73575.8879612
18.8188188188, 716.940061054, 73575.8879872
18.9189189189, 716.839961189, 73575.8880108
19.019019019, 716.739861302, 73575.8880321
19.1191191191, 716.639761394, 73575.8880513
19.2192192192, 716.539661468, 73575.8880687
19.3193193193, 716.439561526, 73575.8880845
19.4194194194, 716.339461568, 73575.8880988
19.5195195195, 716.239361597, 73575.8881117
19.6196196196, 716.139261614, 73575.8881234
19.7197197197, 716.03916162, 73575.8881339
19.8198198198, 715.939061615, 73575.8881435
19.9199199199, 715.838961601, 73575.8881521
20.02002002, 715.73886158, 73575.88816
20.1201201201, 715.63876155, 73575.888167
20.2202202202, 715.538661514, 73575.8881735
20.3203203203, 715.438561472, 73575.8881792
20.4204204204, 715.338461424, 73575.8881845
20.5205205205, 715.238361372, 73575.8881892
20.6206206206, 715.138261315, 73575.8881935
20.7207207207, 715.038161253, 73575.8881974
20.8208208208, 714.938061188, 73575.8882009
20.9209209209, 714.83796112, 73575.8882041
21.021021021, 714.737861049, 73575.888207
21.1211211211, 714.637760975, 73575.8882096
21.2212212212, 714.537660898, 73575.8882119
21.3213213213, 714.437560819, 73575.8882141
21.4214214214, 714.337460738, 73575.888216
21.5215215215, 714.237360656, 73575.8882177
21.6216216216, 714.137260571, 73575.8882193
21.7217217217, 714.037160486, 73575.8882207
21.8218218218, 713.937060398, 73575.888222
21.9219219219, 713.83696031, 73575.8882232
22.022022022, 713.73686022, 73575.8882243
22.1221221221, 713.63676013, 73575.8882252
22.2222222222, 713.536660038, 73575.8882261
22.3223223223, 713.436559946, 73575.8882269
22.4224224224, 713.336459853, 73575.8882276
22.5225225225, 713.23635976, 73575.8882282
22.6226226226, 713.136259665, 73575.8882288
22.7227227227, 713.03615957, 73575.8882293
22.8228228228, 712.936059475, 73575.8882298
22.9229229229, 712.835959379, 73575.8882302
23.023023023, 712.735859283, 73575.8882306
23.1231231231, 712.635759186, 73575.888231
23.2232232232, 712.535659089, 73575.8882313
23.3233233233, 712.435558992, 73575.8882316
23.4234234234, 712.335458895, 73575.8882318
23.5235235235, 712.235358797, 73575.8882321
23.6236236236, 712.135258699, 73575.8882323
23.7237237237, 712.035158601, 73575.8882325
23.8238238238, 711.935058502, 73575.8882326
23.9239239239, 711.834958404, 73575.8882328
24.024024024, 711.734858305, 73575.8882329
24.1241241241, 711.634758206, 73575.8882331
24.2242242242, 711.534658108, 73575.8882332
24.3243243243, 711.434558009, 73575.8882333
24.4244244244, 711.334457909, 73575.8882334
24.5245245245, 711.23435781, 73575.8882335
24.6246246246, 711.134257711, 73575.8882335
24.7247247247, 711.034157611, 73575.8882336
24.8248248248, 710.934057512, 73575.8882337
24.9249249249, 710.833957412, 73575.8882337
25.025025025, 710.733857313, 73575.8882338
25.1251251251, 710.633757213, 73575.8882338
25.2252252252, 710.533657114, 73575.8882339
25.3253253253, 710.433557014, 73575.8882339
25.4254254254, 710.333456914, 73575.888234
25.5255255255, 710.233356814, 73575.888234
25.6256256256, 710.133256715, 73575.888234
25.7257257257, 710.033156615, 73575.888234
25.8258258258, 709.933056515, 73575.8882341
25.9259259259, 709.832956415, 73575.8882341
26.026026026, 709.732856315, 73575.8882341
26.1261261261, 709.632756215, 73575.8882341
26.2262262262, 709.532656115, 73575.8882341
26.3263263263, 709.432556015, 73575.8882342
26.4264264264, 709.332455915, 73575.8882342
26.5265265265, 709.232355815, 73575.8882342
26.6266266266, 709.132255715, 73575.8882342
26.7267267267, 709.032155615, 73575.8882342
26.8268268268, 708.932055515, 73575.8882342
26.9269269269, 708.831955415, 73575.8882342
27.027027027, 708.731855315, 73575.8882342
27.1271271271, 708.631755215, 73575.8882342
27.2272272272, 708.531655115, 73575.8882342
27.3273273273, 708.431555015, 73575.8882342
27.4274274274, 708.331454915, 73575.8882342
27.5275275275, 708.231354815, 73575.8882342
27.6276276276, 708.131254715, 73575.8882343
27.7277277277, 708.031154615, 73575.8882343
27.8278278278, 707.931054515, 73575.8882343
27.9279279279, 707.830954415, 73575.8882343
28.028028028, 707.730854315, 73575.8882343
28.1281281281, 707.630754215, 73575.8882343
28.2282282282, 707.530654114, 73575.8882343
28.3283283283, 707.430554014, 73575.8882343
28.4284284284, 707.330453914, 73575.8882343
28.5285285285, 707.230353814, 73575.8882343
28.6286286286, 707.130253714, 73575.8882343
28.7287287287, 707.030153614, 73575.8882343
28.8288288288, 706.930053514, 73575.8882343
28.9289289289, 706.829953414, 73575.8882343
29.029029029, 706.729853314, 73575.8882343
29.1291291291, 706.629753214, 73575.8882343
29.2292292292, 706.529653114, 73575.8882343
29.3293293293, 706.429553013, 73575.8882343
29.4294294294, 706.329452913, 73575.8882343
29.5295295295, 706.229352813, 73575.8882343
29.6296296296, 706.129252713, 73575.8882343
29.7297297297, 706.029152613, 73575.8882343
29.8298298298, 705.929052513, 73575.8882343
29.9299299299, 705.828952413, 73575.8882343
30.03003003, 705.728852313, 73575.8882343
30.1301301301, 705.628752213, 73575.8882343
30.2302302302, 705.528652113, 73575.8882343
30.3303303303, 705.428552013, 73575.8882343
30.4304304304, 705.328451912, 73575.8882343
30.5305305305, 705.228351812, 73575.8882343
30.6306306306, 705.128251712, 73575.8882343
30.7307307307, 705.028151612, 73575.8882343
30.8308308308, 704.928051512, 73575.8882343
30.9309309309, 704.827951412, 73575.8882343
31.031031031, 704.727851312, 73575.8882343
31.1311311311, 704.627751212, 73575.8882343
31.2312312312, 704.527651112, 73575.8882343
31.3313313313, 704.427551012, 73575.8882343
31.4314314314, 704.327450911, 73575.8882343
31.5315315315, 704.227350811, 73575.8882343
31.6316316316, 704.127250711, 73575.8882343
31.7317317317, 704.027150611, 73575.8882343
31.8318318318, 703.927050511, 73575.8882343
31.9319319319, 703.826950411, 73575.8882343
32.032032032, 703.726850311, 73575.8882343
32.1321321321, 703.626750211, 73575.8882343
32.2322322322, 703.526650111, 73575.8882343
32.3323323323, 703.426550011, 73575.8882343
32.4324324324, 703.32644991, 73575.8882343
32.5325325325, 703.22634981, 73575.8882343
32.6326326326, 703.12624971, 73575.8882343
32.7327327327, 703.02614961, 73575.8882343
32.8328328328, 702.92604951, 73575.8882343
32.9329329329, 702.82594941, 73575.8882343
33.033033033, 702.72584931, 73575.8882343
33.1331331331, 702.62574921, 73575.8882343
33.2332332332, 702.52564911, 73575.8882343
33.3333333333, 702.42554901, 73575.8882343
33.4334334334, 702.325448909, 73575.8882343
33.5335335335, 702.225348809, 73575.8882343
33.6336336336, 702.125248709, 73575.8882343
33.7337337337, 702.025148609, 73575.8882343
33.8338338338, 701.925048509, 73575.8882343
33.9339339339, 701.824948409, 73575.8882343
34.034034034, 701.724848309, 73575.8882343
34.1341341341, 701.624748209, 73575.8882343
34.2342342342, 701.524648109, 73575.8882343
34.3343343343, 701.424548009, 73575.8882343
34.4344344344, 701.324447908, 73575.8882343
34.5345345345, 701.224347808, 73575.8882343
34.6346346346, 701.124247708, 73575.8882343
34.7347347347, 701.024147608, 73575.8882343
34.8348348348, 700.924047508, 73575.8882343
34.9349349349, 700.823947408, 73575.8882343
35.035035035, 700.723847308, 73575.8882343
35.1351351351, 700.623747208, 73575.8882343
35.2352352352, 700.523647108, 73575.8882343
35.3353353353, 700.423547008, 73575.8882343
35.4354354354, 700.323446907, 73575.8882343
35.5355355355, 700.223346807, 73575.8882343
35.6356356356, 700.123246707, 73575.8882343
35.7357357357, 700.023146607, 73575.8882343
35.8358358358, 699.923046507, 73575.8882343
35.9359359359, 699.822946407, 73575.8882343
36.036036036, 699.722846307, 73575.8882343
36.1361361361, 699.622746207, 73575.8882343
36.2362362362, 699.522646107, 73575.8882343
36.3363363363, 699.422546007, 73575.8882343
36.4364364364, 699.322445906, 73575.8882343
36.5365365365, 699.222345806, 73575.8882343
36.6366366366, 699.122245706, 73575.8882343
36.7367367367, 699.022145606, 73575.8882343
36.8368368368, 698.922045506, 73575.8882343
36.9369369369, 698.821945406, 73575.8882343
37.037037037, 698.721845306, 73575.8882343
37.1371371371, 698.621745206, 73575.8882343
37.2372372372, 698.521645106, 73575.8882343
37.3373373373, 698.421545006, 73575.8882343
37.4374374374, 698.321444905, 73575.8882343
37.5375375375, 698.221344805, 73575.8882343
37.6376376376, 698.121244705, 73575.8882343
37.7377377377, 698.021144605, 73575.8882343
37.8378378378, 697.921044505, 73575.8882343
37.9379379379, 697.820944405, 73575.8882343
38.038038038, 697.720844305, 73575.8882343
38.1381381381, 697.620744205, 73575.8882343
38.2382382382, 697.520644105, 73575.8882343
38.3383383383, 697.420544005, 73575.8882343
38.4384384384, 697.320443904, 73575.8882343
38.5385385385, 697.220343804, 73575.8882343
38.6386386386, 697.120243704, 73575.8882343
38.7387387387, 697.020143604, 73575.8882343
38.8388388388, 696.920043504, 73575.8882343
38.9389389389, 696.819943404, 73575.8882343
39.039039039, 696.719843304, 73575.8882343
39.1391391391, 696.619743204, 73575.8882343
39.2392392392, 696.519643104, 73575.8882343
39.3393393393, 696.419543004, 73575.8882343
39.4394394394, 696.319442903, 73575.8882343
39.5395395395, 696.219342803, 73575.8882343
39.6396396396, 696.119242703, 73575.8882343
39.7397397397, 696.019142603, 73575.8882343
39.8398398398, 695.919042503, 73575.8882343
39.9399399399, 695.818942403, 73575.8882343
40.04004004, 695.718842303, 73575.8882343
40.1401401401, 695.618742203, 73575.8882343
40.2402402402, 695.518642103, 73575.8882343
40.3403403403, 695.418542003, 73575.8882343
40.4404404404, 695.318441902, 73575.8882343
40.5405405405, 695.218341802, 73575.8882343
40.6406406406, 695.118241702, 73575.8882343
40.7407407407, 695.018141602, 73575.8882343
40.8408408408, 694.918041502, 73575.8882343
40.9409409409, 694.817941402, 73575.8882343
41.041041041, 694.717841302, 73575.8882343
41.1411411411, 694.617741202, 73575.8882343
41.2412412412, 694.517641102, 73575.8882343
41.3413413413, 694.417541002, 73575.8882343
41.4414414414, 694.317440901, 73575.8882343
41.5415415415, 694.217340801, 73575.8882343
41.6416416416, 694.117240701, 73575.8882343
41.7417417417, 694.017140601, 73575.8882343
41.8418418418, 693.917040501, 73575.8882343
41.9419419419, 693.816940401, 73575.8882343
42.042042042, 693.716840301, 73575.8882343
42.1421421421, 693.616740201, 73575.8882343
42.2422422422, 693.516640101, 73575.8882343
42.3423423423, 693.416540001, 73575.8882343
42.4424424424, 693.3164399, 73575.8882343
42.5425425425, 693.2163398, 73575.8882343
42.6426426426, 693.1162397, 73575.8882343
42.7427427427, 693.0161396, 73575.8882343
42.8428428428, 692.9160395, 73575.8882343
42.9429429429, 692.8159394, 73575.8882343
43.043043043, 692.7158393, 73575.8882343
43.1431431431, 692.6157392, 73575.8882343
43.2432432432, 692.5156391, 73575.8882343
43.3433433433, 692.415539, 73575.8882343
43.4434434434, 692.315438899, 73575.8882343
43.5435435435, 692.215338799, 73575.8882343
43.6436436436, 692.115238699, 73575.8882343
43.7437437437, 692.015138599, 73575.8882343
43.8438438438, 691.915038499, 73575.8882343
43.9439439439, 691.814938399, 73575.8882343
44.044044044, 691.714838299, 73575.8882343
44.1441441441, 691.614738199, 73575.8882343
44.2442442442, 691.514638099, 73575.8882343
44.3443443443, 691.414537999, 73575.8882343
44.4444444444, 691.314437898, 73575.8882343
44.5445445445, 691.214337798, 73575.8882343
44.6446446446, 691.114237698, 73575.8882343
44.7447447447, 691.014137598, 73575.8882343
44.8448448448, 690.914037498, 73575.8882343
44.9449449449, 690.813937398, 73575.8882343
45.045045045, 690.713837298, 73575.8882343
45.1451451451, 690.613737198, 73575.8882343
45.2452452452, 690.513637098, 73575.8882343
45.3453453453, 690.413536998, 73575.8882343
45.4454454454, 690.313436897, 73575.8882343
45.5455455455, 690.213336797, 73575.8882343
45.6456456456, 690.113236697, 73575.8882343
45.7457457457, 690.013136597, 73575.8882343
45.8458458458, 689.913036497, 73575.8882343
45.9459459459, 689.812936397, 73575.8882343
46.046046046, 689.712836297, 73575.8882343
46.1461461461, 689.612736197, 73575.8882343
46.2462462462, 689.512636097, 73575.8882343
46.3463463463, 689.412535997, 73575.8882343
46.4464464464, 689.312435896, 73575.8882343
46.5465465465, 689.212335796, 73575.8882343
46.6466466466, 689.112235696, 73575.8882343
46.7467467467, 689.012135596, 73575.8882343
46.8468468468, 688.912035496, 73575.8882343
46.9469469469, 688.811935396, 73575.8882343
47.047047047, 688.711835296, 73575.8882343
47.1471471471, 688.611735196, 73575.8882343
47.2472472472, 688.511635096, 73575.8882343
47.3473473473, 688.411534996, 73575.8882343
47.4474474474, 688.311434895, 73575.8882343
47.5475475475, 688.211334795, 73575.8882343
47.6476476476, 688.111234695, 73575.8882343
47.7477477477, 688.011134595, 73575.8882343
47.8478478478, 687.911034495, 73575.8882343
47.9479479479, 687.810934395, 73575.8882343
48.048048048, 687.710834295, 73575.8882343
48.1481481481, 687.610734195, 73575.8882343
48.2482482482, 687.510634095, 73575.8882343
48.3483483483, 687.410533995, 73575.8882343
48.4484484484, 687.310433894, 73575.8882343
48.5485485485, 687.210333794, 73575.8882343
48.6486486486, 687.110233694, 73575.8882343
48.7487487487, 687.010133594, 73575.8882343
48.8488488488, 686.910033494, 73575.8882343
48.9489489489, 686.809933394, 73575.8882343
49.049049049, 686.709833294, 73575.8882343
49.1491491491, 686.609733194, 73575.8882343
49.2492492492, 686.509633094, 73575.8882343
49.3493493493, 686.409532994, 73575.8882343
49.4494494494, 686.309432893, 73575.8882343
49.5495495495, 686.209332793, 73575.8882343
49.6496496496, 686.109232693, 73575.8882343
49.7497497497, 686.009132593, 73575.8882343
49.8498498498, 685.909032493, 73575.8882343
49.9499499499, 685.808932393, 73575.8882343
50.0500500501, 685.708832293, 73575.8882343
50.1501501502, 685.608732193, 73575.8882343
50.2502502503, 685.508632093, 73575.8882343
50.3503503504, 685.408531993, 73575.8882343
50.4504504505, 685.308431892, 73575.8882343
50.5505505506, 685.208331792, 73575.8882343
50.6506506507, 685.108231692, 73575.8882343
50.7507507508, 685.008131592, 73575.8882343
50.8508508509, 684.908031492, 73575.8882343
50.950950951, 684.807931392, 73575.8882343
51.0510510511, 684.707831292, 73575.8882343
51.1511511512, 684.607731192, 73575.8882343
51.2512512513, 684.507631092, 73575.8882343
51.3513513514, 684.407530992, 73575.8882343
51.4514514515, 684.307430891, 73575.8882343
51.5515515516, 684.207330791, 73575.8882343
51.6516516517, 684.107230691, 73575.8882343
51.7517517518, 684.007130591, 73575.8882343
51.8518518519, 683.907030491, 73575.8882343
51.951951952, 683.806930391, 73575.8882343
52.0520520521, 683.706830291, 73575.8882343
52.1521521522, 683.606730191, 73575.8882343
52.2522522523, 683.506630091, 73575.8882343
52.3523523524, 683.406529991, 73575.8882343
52.4524524525, 683.30642989, 73575.8882343
52.5525525526, 683.20632979, 73575.8882343
52.6526526527, 683.10622969, 73575.8882343
52.7527527528, 683.00612959, 73575.8882343
52.8528528529, 682.90602949, 73575.8882343
52.952952953, 682.80592939, 73575.8882343
53.0530530531, 682.70582929, 73575.8882343
53.1531531532, 682.60572919, 73575.8882343
53.2532532533, 682.50562909, 73575.8882343
53.3533533534, 682.40552899, 73575.8882343
53.4534534535, 682.305428889, 73575.8882343
53.5535535536, 682.205328789, 73575.8882343
53.6536536537, 682.105228689, 73575.8882343
53.7537537538, 682.005128589, 73575.8882343
53.8538538539, 681.905028489, 73575.8882343
53.953953954, 681.804928389, 73575.8882343
54.0540540541, 681.704828289, 73575.8882343
54.1541541542, 681.604728189, 73575.8882343
54.2542542543, 681.504628089, 73575.8882343
54.3543543544, 681.404527989, 73575.8882343
54.4544544545, 681.304427888, 73575.8882343
54.5545545546, 681.204327788, 73575.8882343
54.6546546547, 681.104227688, 73575.8882343
54.7547547548, 681.004127588, 73575.8882343
54.8548548549, 680.904027488, 73575.8882343
54.954954955, 680.803927388, 73575.8882343
55.0550550551, 680.703827288, 73575.8882343
55.1551551552, 680.603727188, 73575.8882343
55.2552552553, 680.503627088, 73575.8882343
55.3553553554, 680.403526988, 73575.8882343
55.4554554555, 680.303426887, 73575.8882343
55.5555555556, 680.203326787, 73575.8882343
55.6556556557, 680.103226687, 73575.8882343
55.7557557558, 680.003126587, 73575.8882343
55.8558558559, 679.903026487, 73575.8882343
55.955955956, 679.802926387, 73575.8882343
56.0560560561, 679.702826287, 73575.8882343
56.1561561562, 679.602726187, 73575.8882343
56.2562562563, 679.502626087, 73575.8882343
56.3563563564, 679.402525987, 73575.8882343
56.4564564565, 679.302425886, 73575.8882343
56.5565565566, 679.202325786, 73575.8882343
56.6566566567, 679.102225686, 73575.8882343
56.7567567568, 679.002125586, 73575.8882343
56.8568568569, 678.902025486, 73575.8882343
56.956956957, 678.801925386, 73575.8882343
57.0570570571, 678.701825286, 73575.8882343
57.1571571572, 678.601725186, 73575.8882343
57.2572572573, 678.501625086, 73575.8882343
57.3573573574, 678.401524986, 73575.8882343
57.4574574575, 678.301424885, 73575.8882343
57.5575575576, 678.201324785, 73575.8882343
57.6576576577, 678.101224685, 73575.8882343
57.7577577578, 678.001124585, 73575.8882343
57.8578578579, 677.901024485, 73575.8882343
57.957957958, 677.800924385, 73575.8882343
58.0580580581, 677.700824285, 73575.8882343
58.1581581582, 677.600724185, 73575.8882343
58.2582582583, 677.500624085, 73575.8882343
58.3583583584, 677.400523985, 73575.8882343
58.4584584585, 677.300423884, 73575.8882343
58.5585585586, 677.200323784, 73575.8882343
58.6586586587, 677.100223684, 73575.8882343
58.7587587588, 677.000123584, 73575.8882343
58.8588588589, 676.900023484, 73575.8882343
58.958958959, 676.799923384, 73575.8882343
59.0590590591, 676.699823284, 73575.8882343
59.1591591592, 676.599723184, 73575.8882343
59.2592592593, 676.499623084, 73575.8882343
59.3593593594, 676.399522984, 73575.8882343
59.4594594595, 676.299422883, 73575.8882343
59.5595595596, 676.199322783, 73575.8882343
59.6596596597, 676.099222683, 73575.8882343
59.7597597598, 675.999122583, 73575.8882343
59.8598598599, 675.899022483, 73575.8882343
59.95995996, 675.798922383, 73575.8882343
60.0600600601, 675.698822283, 73575.8882343
60.1601601602, 675.598722183, 73575.8882343
60.2602602603, 675.498622083, 73575.8882343
60.3603603604, 675.398521983, 73575.8882343
60.4604604605, 675.298421882, 73575.8882343
60.5605605606, 675.198321782, 73575.8882343
60.6606606607, 675.098221682, 73575.8882343
60.7607607608, 674.998121582, 73575.8882343
60.8608608609, 674.898021482, 73575.8882343
60.960960961, 674.797921382, 73575.8882343
61.0610610611, 674.697821282, 73575.8882343
61.1611611612, 674.597721182, 73575.8882343
61.2612612613, 674.497621082, 73575.8882343
61.3613613614, 674.397520982, 73575.8882343
61.4614614615, 674.297420881, 73575.8882343
61.5615615616, 674.197320781, 73575.8882343
61.6616616617, 674.097220681, 73575.8882343
61.7617617618, 673.997120581, 73575.8882343
61.8618618619, 673.897020481, 73575.8882343
61.961961962, 673.796920381, 73575.8882343
62.0620620621, 673.696820281, 73575.8882343
62.1621621622, 673.596720181, 73575.8882343
62.2622622623, 673.496620081, 73575.8882343
62.3623623624, 673.396519981, 73575.8882343
62.4624624625, 673.29641988, 73575.8882343
62.5625625626, 673.19631978, 73575.8882343
62.6626626627, 673.09621968, 73575.8882343
62.7627627628, 672.99611958, 73575.8882343
62.8628628629, 672.89601948, 73575.8882343
62.962962963, 672.79591938, 73575.8882343
63.0630630631, 672.69581928, 73575.8882343
63.1631631632, 672.59571918, 73575.8882343
63.2632632633, 672.49561908, 73575.8882343
63.3633633634, 672.39551898, 73575.8882343
63.4634634635, 672.295418879, 73575.8882343
63.5635635636, 672.195318779, 73575.8882343
63.6636636637, 672.095218679, 73575.8882343
63.7637637638, 671.995118579, 73575.8882343
63.8638638639, 671.895018479, 73575.8882343
63.963963964, 671.794918379, 73575.8882343
64.0640640641, 671.694818279, 73575.8882343
64.1641641642, 671.594718179, 73575.8882343
64.2642642643, 671.494618079, 73575.8882343
64.3643643644, 671.394517979, 73575.8882343
64.4644644645, 671.294417878, 73575.8882343
64.5645645646, 671.194317778, 73575.8882343
64.6646646647, 671.094217678, 73575.8882343
64.7647647648, 670.994117578, 73575.8882343
64.8648648649, 670.894017478, 73575.8882343
64.964964965, 670.793917378, 73575.8882343
65.0650650651, 670.693817278, 73575.8882343
65.1651651652, 670.593717178, 73575.8882343
65.2652652653, 670.493617078, 73575.8882343
65.3653653654, 670.393516978, 73575.8882343
65.4654654655, 670.293416877, 73575.8882343
65.5655655656, 670.193316777, 73575.8882343
65.6656656657, 670.093216677, 73575.8882343
65.7657657658, 669.993116577, 73575.8882343
65.8658658659, 669.893016477, 73575.8882343
65.965965966, 669.792916377, 73575.8882343
66.0660660661, 669.692816277, 73575.8882343
66.1661661662, 669.592716177, 73575.8882343
66.2662662663, 669.492616077, 73575.8882343
66.3663663664, 669.392515977, 73575.8882343
66.4664664665, 669.292415876, 73575.8882343
66.5665665666, 669.192315776, 73575.8882343
66.6666666667, 669.092215676, 73575.8882343
66.7667667668, 668.992115576, 73575.8882343
66.8668668669, 668.892015476, 73575.8882343
66.966966967, 668.791915376, 73575.8882343
67.0670670671, 668.691815276, 73575.8882343
67.1671671672, 668.591715176, 73575.8882343
67.2672672673, 668.491615076, 73575.8882343
67.3673673674, 668.391514976, 73575.8882343
67.4674674675, 668.291414875, 73575.8882343
67.5675675676, 668.191314775, 73575.8882343
67.6676676677, 668.091214675, 73575.8882343
67.7677677678, 667.991114575, 73575.8882343
67.8678678679, 667.891014475, 73575.8882343
67.967967968, 667.790914375, 73575.8882343
68.0680680681, 667.690814275, 73575.8882343
68.1681681682, 667.590714175, 73575.8882343
68.2682682683, 667.490614075, 73575.8882343
68.3683683684, 667.390513975, 73575.8882343
68.4684684685, 667.290413874, 73575.8882343
68.5685685686, 667.190313774, 73575.8882343
68.6686686687, 667.090213674, 73575.8882343
68.7687687688, 666.990113574, 73575.8882343
68.8688688689, 666.890013474, 73575.8882343
68.968968969, 666.789913374, 73575.8882343
69.0690690691, 666.689813274, 73575.8882343
69.1691691692, 666.589713174, 73575.8882343
69.2692692693, 666.489613074, 73575.8882343
69.3693693694, 666.389512974, 73575.8882343
69.4694694695, 666.289412873, 73575.8882343
69.5695695696, 666.189312773, 73575.8882343
69.6696696697, 666.089212673, 73575.8882343
69.7697697698, 665.989112573, 73575.8882343
69.8698698699, 665.889012473, 73575.8882343
69.96996997, 665.788912373, 73575.8882343
70.0700700701, 665.688812273, 73575.8882343
70.1701701702, 665.588712173, 73575.8882343
70.2702702703, 665.488612073, 73575.8882343
70.3703703704, 665.388511973, 73575.8882343
70.4704704705, 665.288411872, 73575.8882343
70.5705705706, 665.188311772, 73575.8882343
70.6706706707, 665.088211672, 73575.8882343
70.7707707708, 664.988111572, 73575.8882343
70.8708708709, 664.888011472, 73575.8882343
70.970970971, 664.787911372, 73575.8882343
71.0710710711, 664.687811272, 73575.8882343
71.1711711712, 664.587711172, 73575.8882343
71.2712712713, 664.487611072, 73575.8882343
71.3713713714, 664.387510972, 73575.8882343
71.4714714715, 664.287410871, 73575.8882343
71.5715715716, 664.187310771, 73575.8882343
71.6716716717, 664.087210671, 73575.8882343
71.7717717718, 663.987110571, 73575.8882343
71.8718718719, 663.887010471, 73575.8882343
71.971971972, 663.786910371, 73575.8882343
72.0720720721, 663.686810271, 73575.8882343
72.1721721722, 663.586710171, 73575.8882343
72.2722722723, 663.486610071, 73575.8882343
72.3723723724, 663.386509971, 73575.8882343
72.4724724725, 663.28640987, 73575.8882343
72.5725725726, 663.18630977, 73575.8882343
72.6726726727, 663.08620967, 73575.8882343
72.7727727728, 662.98610957, 73575.8882343
72.8728728729, 662.88600947, 73575.8882343
72.972972973, 662.78590937, 73575.8882343
73.0730730731, 662.68580927, 73575.8882343
73.1731731732, 662.58570917, 73575.8882343
73.2732732733, 662.48560907, 73575.8882343
73.3733733734, 662.38550897, 73575.8882343
73.4734734735, 662.285408869, 73575.8882343
73.5735735736, 662.185308769, 73575.8882343
73.6736736737, 662.085208669, 73575.8882343
73.7737737738, 661.985108569, 73575.8882343
73.8738738739, 661.885008469, 73575.8882343
73.973973974, 661.784908369, 73575.8882343
74.0740740741, 661.684808269, 73575.8882343
74.1741741742, 661.584708169, 73575.8882343
74.2742742743, 661.484608069, 73575.8882343
74.3743743744, 661.384507969, 73575.8882343
74.4744744745, 661.284407868, 73575.8882343
74.5745745746, 661.184307768, 73575.8882343
74.6746746747, 661.084207668, 73575.8882343
74.7747747748, 660.984107568, 73575.8882343
74.8748748749, 660.884007468, 73575.8882343
74.974974975, 660.783907368, 73575.8882343
75.0750750751, 660.683807268, 73575.8882343
75.1751751752, 660.583707168, 73575.8882343
75.2752752753, 660.483607068, 73575.8882343
75.3753753754, 660.383506968, 73575.8882343
75.4754754755, 660.283406867, 73575.8882343
75.5755755756, 660.183306767, 73575.8882343
75.6756756757, 660.083206667, 73575.8882343
75.7757757758, 659.983106567, 73575.8882343
75.8758758759, 659.883006467, 73575.8882343
75.975975976, 659.782906367, 73575.8882343
76.0760760761, 659.682806267, 73575.8882343
76.1761761762, 659.582706167, 73575.8882343
76.2762762763, 659.482606067, 73575.8882343
76.3763763764, 659.382505967, 73575.8882343
76.4764764765, 659.282405866, 73575.8882343
76.5765765766, 659.182305766, 73575.8882343
76.6766766767, 659.082205666, 73575.8882343
76.7767767768, 658.982105566, 73575.8882343
76.8768768769, 658.882005466, 73575.8882343
76.976976977, 658.781905366, 73575.8882343
77.0770770771, 658.681805266, 73575.8882343
77.1771771772, 658.581705166, 73575.8882343
77.2772772773, 658.481605066, 73575.8882343
77.3773773774, 658.381504966, 73575.8882343
77.4774774775, 658.281404865, 73575.8882343
77.5775775776, 658.181304765, 73575.8882343
77.6776776777, 658.081204665, 73575.8882343
77.7777777778, 657.981104565, 73575.8882343
77.8778778779, 657.881004465, 73575.8882343
77.977977978, 657.780904365, 73575.8882343
78.0780780781, 657.680804265, 73575.8882343
78.1781781782, 657.580704165, 73575.8882343
78.2782782783, 657.480604065, 73575.8882343
78.3783783784, 657.380503965, 73575.8882343
78.4784784785, 657.280403864, 73575.8882343
78.5785785786, 657.180303764, 73575.8882343
78.6786786787, 657.080203664, 73575.8882343
78.7787787788, 656.980103564, 73575.8882343
78.8788788789, 656.880003464, 73575.8882343
78.978978979, 656.779903364, 73575.8882343
79.0790790791, 656.679803264, 73575.8882343
79.1791791792, 656.579703164, 73575.8882343
79.2792792793, 656.479603064, 73575.8882343
79.3793793794, 656.379502964, 73575.8882343
79.4794794795, 656.279402863, 73575.8882343
79.5795795796, 656.179302763, 73575.8882343
79.6796796797, 656.079202663, 73575.8882343
79.7797797798, 655.979102563, 73575.8882343
79.8798798799, 655.879002463, 73575.8882343
79.97997998, 655.778902363, 73575.8882343
80.0800800801, 655.678802263, 73575.8882343
80.1801801802, 655.578702163, 73575.8882343
80.2802802803, 655.478602063, 73575.8882343
80.3803803804, 655.378501963, 73575.8882343
80.4804804805, 655.278401862, 73575.8882343
80.5805805806, 655.178301762, 73575.8882343
80.6806806807, 655.078201662, 73575.8882343
80.7807807808, 654.978101562, 73575.8882343
80.8808808809, 654.878001462, 73575.8882343
80.980980981, 654.777901362, 73575.8882343
81.0810810811, 654.677801262, 73575.8882343
81.1811811812, 654.577701162, 73575.8882343
81.2812812813, 654.477601062, 73575.8882343
81.3813813814, 654.377500962, 73575.8882343
81.4814814815, 654.277400861, 73575.8882343
81.5815815816, 654.177300761, 73575.8882343
81.6816816817, 654.077200661, 73575.8882343
81.7817817818, 653.977100561, 73575.8882343
81.8818818819, 653.877000461, 73575.8882343
81.981981982, 653.776900361, 73575.8882343
82.0820820821, 653.676800261, 73575.8882343
82.1821821822, 653.576700161, 73575.8882343
82.2822822823, 653.476600061, 73575.8882343
82.3823823824, 653.376499961, 73575.8882343
82.4824824825, 653.27639986, 73575.8882343
82.5825825826, 653.17629976, 73575.8882343
82.6826826827, 653.07619966, 73575.8882343
82.7827827828, 652.97609956, 73575.8882343
82.8828828829, 652.87599946, 73575.8882343
82.982982983, 652.77589936, 73575.8882343
83.0830830831, 652.67579926, 73575.8882343
83.1831831832, 652.57569916, 73575.8882343
83.2832832833, 652.47559906, 73575.8882343
83.3833833834, 652.37549896, 73575.8882343
83.4834834835, 652.275398859, 73575.8882343
83.5835835836, 652.175298759, 73575.8882343
83.6836836837, 652.075198659, 73575.8882343
83.7837837838, 651.975098559, 73575.8882343
83.8838838839, 651.874998459, 73575.8882343
83.983983984, 651.774898359, 73575.8882343
84.0840840841, 651.674798259, 73575.8882343
84.1841841842, 651.574698159, 73575.8882343
84.2842842843, 651.474598059, 73575.8882343
84.3843843844, 651.374497959, 73575.8882343
84.4844844845, 651.274397858, 73575.8882343
84.5845845846, 651.174297758, 73575.8882343
84.6846846847, 651.074197658, 73575.8882343
84.7847847848, 650.974097558, 73575.8882343
84.8848848849, 650.873997458, 73575.8882343
84.984984985, 650.773897358, 73575.8882343
85.0850850851, 650.673797258, 73575.8882343
85.1851851852, 650.573697158, 73575.8882343
85.2852852853, 650.473597058, 73575.8882343
85.3853853854, 650.373496957, 73575.8882343
85.4854854855, 650.273396857, 73575.8882343
85.5855855856, 650.173296757, 73575.8882343
85.6856856857, 650.073196657, 73575.8882343
85.7857857858, 649.973096557, 73575.8882343
85.8858858859, 649.872996457, 73575.8882343
85.985985986, 649.772896357, 73575.8882343
86.0860860861, 649.672796257, 73575.8882343
86.1861861862, 649.572696157, 73575.8882343
86.2862862863, 649.472596057, 73575.8882343
86.3863863864, 649.372495956, 73575.8882343
86.4864864865, 649.272395856, 73575.8882343
86.5865865866, 649.172295756, 73575.8882343
86.6866866867, 649.072195656, 73575.8882343
86.7867867868, 648.972095556, 73575.8882343
86.8868868869, 648.871995456, 73575.8882343
86.986986987, 648.771895356, 73575.8882343
87.0870870871, 648.671795256, 73575.8882343
87.1871871872, 648.571695156, 73575.8882343
87.2872872873, 648.471595056, 73575.8882343
87.3873873874, 648.371494955, 73575.8882343
87.4874874875, 648.271394855, 73575.8882343
87.5875875876, 648.171294755, 73575.8882343
87.6876876877, 648.071194655, 73575.8882343
87.7877877878, 647.971094555, 73575.8882343
87.8878878879, 647.870994455, 73575.8882343
87.987987988, 647.770894355, 73575.8882343
88.0880880881, 647.670794255, 73575.8882343
88.1881881882, 647.570694155, 73575.8882343
88.2882882883, 647.470594055, 73575.8882343
88.3883883884, 647.370493954, 73575.8882343
88.4884884885, 647.270393854, 73575.8882343
88.5885885886, 647.170293754, 73575.8882343
88.6886886887, 647.070193654, 73575.8882343
88.7887887888, 646.970093554, 73575.8882343
88.8888888889, 646.869993454, 73575.8882343
88.988988989, 646.769893354, 73575.8882343
89.0890890891, 646.669793254, 73575.8882343
89.1891891892, 646.569693154, 73575.8882343
89.2892892893, 646.469593054, 73575.8882343
89.3893893894, 646.369492953, 73575.8882343
89.4894894895, 646.269392853, 73575.8882343
89.5895895896, 646.169292753, 73575.8882343
89.6896896897, 646.069192653, 73575.8882343
89.7897897898, 645.969092553, 73575.8882343
89.8898898899, 645.868992453, 73575.8882343
89.98998999, 645.768892353, 73575.8882343
90.0900900901, 645.668792253, 73575.8882343
90.1901901902, 645.568692153, 73575.8882343
90.2902902903, 645.468592053, 73575.8882343
90.3903903904, 645.368491952, 73575.8882343
90.4904904905, 645.268391852, 73575.8882343
90.5905905906, 645.168291752, 73575.8882343
90.6906906907, 645.068191652, 73575.8882343
90.7907907908, 644.968091552, 73575.8882343
90.8908908909, 644.867991452, 73575.8882343
90.990990991, 644.767891352, 73575.8882343
91.0910910911, 644.667791252, 73575.8882343
91.1911911912, 644.567691152, 73575.8882343
91.2912912913, 644.467591052, 73575.8882343
91.3913913914, 644.367490951, 73575.8882343
91.4914914915, 644.267390851, 73575.8882343
91.5915915916, 644.167290751, 73575.8882343
91.6916916917, 644.067190651, 73575.8882343
91.7917917918, 643.967090551, 73575.8882343
91.8918918919, 643.866990451, 73575.8882343
91.991991992, 643.766890351, 73575.8882343
92.0920920921, 643.666790251, 73575.8882343
92.1921921922, 643.566690151, 73575.8882343
92.2922922923, 643.466590051, 73575.8882343
92.3923923924, 643.36648995, 73575.8882343
92.4924924925, 643.26638985, 73575.8882343
92.5925925926, 643.16628975, 73575.8882343
92.6926926927, 643.06618965, 73575.8882343
92.7927927928, 642.96608955, 73575.8882343
92.8928928929, 642.86598945, 73575.8882343
92.992992993, 642.76588935, 73575.8882343
93.0930930931, 642.66578925, 73575.8882343
93.1931931932, 642.56568915, 73575.8882343
93.2932932933, 642.46558905, 73575.8882343
93.3933933934, 642.365488949, 73575.8882343
93.4934934935, 642.265388849, 73575.8882343
93.5935935936, 642.165288749, 73575.8882343
93.6936936937, 642.065188649, 73575.8882343
93.7937937938, 641.965088549, 73575.8882343
93.8938938939, 641.864988449, 73575.8882343
93.993993994, 641.764888349, 73575.8882343
94.0940940941, 641.664788249, 73575.8882343
94.1941941942, 641.564688149, 73575.8882343
94.2942942943, 641.464588049, 73575.8882343
94.3943943944, 641.364487948, 73575.8882343
94.4944944945, 641.264387848, 73575.8882343
94.5945945946, 641.164287748, 73575.8882343
94.6946946947, 641.064187648, 73575.8882343
94.7947947948, 640.964087548, 73575.8882343
94.8948948949, 640.863987448, 73575.8882343
94.994994995, 640.763887348, 73575.8882343
95.0950950951, 640.663787248, 73575.8882343
95.1951951952, 640.563687148, 73575.8882343
95.2952952953, 640.463587048, 73575.8882343
95.3953953954, 640.363486947, 73575.8882343
95.4954954955, 640.263386847, 73575.8882343
95.5955955956, 640.163286747, 73575.8882343
95.6956956957, 640.063186647, 73575.8882343
95.7957957958, 639.963086547, 73575.8882343
95.8958958959, 639.862986447, 73575.8882343
95.995995996, 639.762886347, 73575.8882343
96.0960960961, 639.662786247, 73575.8882343
96.1961961962, 639.562686147, 73575.8882343
96.2962962963, 639.462586047, 73575.8882343
96.3963963964, 639.362485946, 73575.8882343
96.4964964965, 639.262385846, 73575.8882343
96.5965965966, 639.162285746, 73575.8882343
96.6966966967, 639.062185646, 73575.8882343
96.7967967968, 638.962085546, 73575.8882343
96.8968968969, 638.861985446, 73575.8882343
96.996996997, 638.761885346, 73575.8882343
97.0970970971, 638.661785246, 73575.8882343
97.1971971972, 638.561685146, 73575.8882343
97.2972972973, 638.461585046, 73575.8882343
97.3973973974, 638.361484945, 73575.8882343
97.4974974975, 638.261384845, 73575.8882343
97.5975975976, 638.161284745, 73575.8882343
97.6976976977, 638.061184645, 73575.8882343
97.7977977978, 637.961084545, 73575.8882343
97.8978978979, 637.860984445, 73575.8882343
97.997997998, 637.760884345, 73575.8882343
98.0980980981, 637.660784245, 73575.8882343
98.1981981982, 637.560684145, 73575.8882343
98.2982982983, 637.460584045, 73575.8882343
98.3983983984, 637.360483944, 73575.8882343
98.4984984985, 637.260383844, 73575.8882343
98.5985985986, 637.160283744, 73575.8882343
98.6986986987, 637.060183644, 73575.8882343
98.7987987988, 636.960083544, 73575.8882343
98.8988988989, 636.859983444, 73575.8882343
98.998998999, 636.759883344, 73575.8882343
99.0990990991, 636.659783244, 73575.8882343
99.1991991992, 636.559683144, 73575.8882343
99.2992992993, 636.459583044, 73575.8882343
99.3993993994, 636.359482943, 73575.8882343
99.4994994995, 636.259382843, 73575.8882343
99.5995995996, 636.159282743, 73575.8882343
99.6996996997, 636.059182643, 73575.8882343
99.7997997998, 635.959082543, 73575.8882343
99.8998998999, 635.858982443, 73575.8882343
100.0, 635.758882343, 73575.8882343

